Optimizing Quantum Circuits via ZX Diagrams using Reinforcement Learning and Graph Neural Networks

Quantum computing is currently strongly limited by the impact of noise, in particular introduced by the application of two-qubit gates. For this reason, reducing the number of two-qubit gates is of paramount importance on noisy intermediate-scale quantum hardware. To advance towards more reliable quantum computing, we introduce a framework based on ZX calculus, graph-neural networks and reinforcement learning for quantum circuit optimization. By combining reinforcement learning and tree search, our method addresses the challenge of selecting optimal sequences of ZX calculus rewrite rules. Instead of relying on existing heuristic rules for minimizing circuits, our method trains a novel reinforcement learning policy that directly operates on ZX-graphs, therefore allowing us to search through the space of all possible circuit transformations to find a circuit significantly minimizing the number of CNOT gates. This way we can scale beyond hard-coded rules towards discovering arbitrary optimization rules. We demonstrate our method's competetiveness with state-of-the-art circuit optimizers and generalization capabilities on large sets of diverse random circuits.

==> figures/Benchmark_Staudacher/data.csv <==
,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_3/barenco_tof_3_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_3/csla_mux_3_original_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_3/tof_3_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_4/barenco_tof_4_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_4/gf2^4_mult_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_4/mod5_4_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_4/tof_4_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_5/barenco_tof_5_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_5/gf2^5_mult_before,/data/beegfs/home/mattick/git/pyzx_env/zx_env/bench_mark_circuits/qubit_5/tof_5_before
level1,24,74,18,48,99,28,30,72,154,42
level2,24,74,18,48,99,28,30,72,154,42
level3,24,74,18,48,99,28,30,72,154,42
level4,26,85,19,52,103,29,32,78,158,45
f_r - dont count SWAPS,23,143,27,54,300,25,44,83,413,53
f_r - count SWAPS as CX,26,152,30,56,310,27,48,86,425,58
agent optimized,24,74,18,48,99,20,30,72,154,42
agent optimized - don't count SWAPS,24,74,18,48,99,19,30,72,154,42
agent_levels,1,1,1,1,1,5,1,1,1,1


==> figures/common_dataset/results.csv <==
,level1 - with swaps,level2 - with swaps,level3 - with swaps,level4 - with swaps,f_r - dont count SWAPS,f_r - count SWAPS as CX,agent optimized,agent optimized - don't count SWAPS,brute force optimum,agent_levels,korbinian,level1 - no swap,level2 - no swap,level3 - no swap,level4 - no swap
0,52,52,52,9,7,9,7,5,5,4,7,52,52,52,7
1,58,58,58,7,5,7,5,4,4,4,5,58,58,58,5
2,44,44,44,10,7,10,5,3,3,4,5,44,44,44,7
3,56,56,56,7,5,7,6,4,4,4,5,56,56,56,5
4,68,68,68,7,5,7,7,6,4,4,5,68,68,68,5
5,50,50,50,7,5,7,4,3,3,4,3,50,50,50,5
6,50,50,50,5,4,5,4,3,3,4,4,50,50,50,4
7,52,52,52,5,3,5,5,3,3,4,4,52,52,52,3
8,60,60,60,6,4,6,5,3,3,4,4,60,60,60,4
9,64,64,64,7,5,7,6,4,4,4,5,64,64,64,5
10,52,52,52,7,4,7,6,5,3,4,5,52,52,52,4
11,60,60,60,6,3,6,6,3,3,4,6,60,60,60,3
12,56,56,56,7,6,7,5,4,4,4,7,56,56,56,6
13,62,62,62,6,5,6,5,3,3,4,4,62,62,62,5
14,54,54,54,9,7,9,6,5,4,4,5,54,54,54,7
15,66,66,66,7,4,7,5,3,3,4,4,66,66,66,4
16,42,42,42,9,6,9,6,4,3,4,6,42,42,42,6
17,62,62,62,9,8,9,7,5,4,4,5,62,62,62,8
18,50,50,50,7,6,7,5,4,4,4,5,50,50,50,6
19,60,60,60,10,8,10,6,4,4,4,4,60,60,60,8
20,64,64,64,6,4,6,6,4,4,4,5,64,64,64,4
21,60,60,60,9,7,9,6,5,5,4,6,60,60,60,7
22,50,50,50,4,2,4,4,2,2,4,3,50,50,50,2
23,54,54,54,6,5,6,5,4,3,4,3,54,54,54,5
24,52,52,52,6,5,6,5,5,4,4,5,52,52,52,5
25,54,54,54,5,3,5,4,2,2,4,3,54,54,54,3
26,56,56,56,7,4,7,6,4,3,4,4,56,56,56,4
27,60,60,60,8,5,8,5,3,3,4,3,60,60,60,5
28,60,60,60,8,5,8,6,3,3,4,5,60,60,60,5
29,70,70,70,8,6,8,6,4,4,4,6,70,70,70,6
30,54,54,54,5,3,5,5,4,3,4,3,54,54,54,3
31,56,56,56,7,5,7,6,4,4,4,5,56,56,56,5
32,60,60,60,8,5,8,7,5,4,4,7,60,60,60,5
33,60,60,60,7,4,7,6,4,3,4,5,60,60,60,4
34,56,56,56,8,6,8,7,5,4,4,6,56,56,56,6
35,60,60,60,9,8,9,7,5,5,4,7,60,60,60,8
36,50,50,50,7,4,7,6,5,4,4,7,50,50,50,4
37,54,54,54,5,3,5,4,2,2,4,3,54,54,54,3
38,52,52,52,5,3,5,5,3,3,4,3,52,52,52,3
39,56,56,56,5,4,5,5,4,4,4,7,56,56,56,4
40,58,58,58,6,4,6,6,4,3,4,4,58,58,58,4
41,54,54,54,9,7,9,6,4,4,4,7,54,54,54,7
42,58,58,58,5,3,5,3,2,2,4,2,58,58,58,3
43,58,58,58,5,3,5,5,4,3,4,6,58,58,58,3
44,50,50,50,7,4,7,5,3,3,4,6,50,50,50,4
45,58,58,58,9,7,9,6,4,4,4,5,58,58,58,7
46,70,70,70,8,6,8,6,4,4,4,5,70,70,70,6
47,60,60,60,8,6,8,5,4,4,4,5,60,60,60,6
48,60,60,60,10,8,10,6,5,4,4,6,60,60,60,8
49,42,42,42,5,4,5,5,4,4,4,5,42,42,42,4
50,54,54,54,8,5,8,7,5,4,4,5,54,54,54,5
51,52,52,52,6,4,6,6,4,3,4,4,52,52,52,4
52,60,60,60,6,5,6,5,3,3,4,4,60,60,60,5
53,54,54,54,9,6,9,5,4,4,4,5,54,54,54,6
54,64,64,64,6,4,6,5,4,3,4,4,64,64,64,4
55,58,58,58,8,6,8,6,4,3,4,4,58,58,58,6
56,50,50,50,6,4,6,5,3,3,4,4,50,50,50,4
57,62,62,62,7,5,7,4,3,3,4,3,62,62,62,5
58,54,54,54,7,5,7,6,6,4,4,9,54,54,54,5
59,56,56,56,9,6,9,6,4,4,4,6,56,56,56,6
60,52,52,52,9,6,9,7,5,5,4,5,52,52,52,6
61,62,62,62,7,4,7,7,4,4,4,7,62,62,62,4
62,56,56,56,6,3,6,6,3,3,4,5,56,56,56,3
63,54,54,54,7,5,7,6,5,4,4,5,54,54,54,5
64,62,62,62,5,2,5,5,2,2,4,3,62,62,62,2
65,52,52,52,7,4,7,7,4,4,4,4,52,52,52,4
66,56,56,56,5,5,5,5,4,4,4,8,56,56,56,5
67,54,54,54,7,5,7,6,5,5,4,7,54,54,54,5
68,60,60,60,8,6,8,5,4,3,4,5,60,60,60,6
69,60,60,60,6,4,6,6,4,3,4,4,60,60,60,4
70,60,60,60,8,5,8,3,2,2,4,2,60,60,60,5
71,54,54,54,6,5,6,5,3,3,4,4,54,54,54,5
72,60,60,60,8,6,8,5,4,4,4,5,60,60,60,6
73,58,58,58,8,5,8,6,4,4,4,7,58,58,58,5
74,60,60,60,3,1,3,3,1,1,4,1,60,60,60,1
75,42,42,42,8,6,8,6,4,4,4,6,42,42,42,6
76,50,50,50,8,6,8,5,4,4,4,5,50,50,50,6
77,66,66,66,4,4,4,4,4,3,4,6,66,66,66,4
78,42,42,42,9,7,9,6,4,4,4,7,42,42,42,7
79,60,60,60,6,4,6,6,5,4,4,7,60,60,60,4
80,54,54,54,9,7,9,6,5,4,4,4,54,54,54,7
81,66,66,66,7,5,7,6,5,4,4,4,66,66,66,5
82,60,60,60,6,4,6,5,4,4,4,5,60,60,60,4
83,50,50,50,8,5,8,5,3,2,4,2,50,50,50,5
84,54,54,54,8,5,8,6,5,4,4,7,54,54,54,5
85,44,44,44,8,6,8,5,4,4,4,9,44,44,44,6
86,56,56,56,7,4,7,5,3,3,4,3,56,56,56,4
87,56,56,56,4,3,4,3,2,2,4,3,56,56,56,3
88,58,58,58,7,5,7,5,4,4,4,5,58,58,58,5
89,56,56,56,4,3,4,4,3,3,4,6,56,56,56,3
90,52,52,52,5,4,5,5,4,3,4,4,52,52,52,4
91,46,46,46,5,3,5,5,3,3,4,3,46,46,46,3
92,52,52,52,6,4,6,6,3,3,4,6,52,52,52,4
93,54,54,54,8,6,8,5,4,4,4,5,54,54,54,6
94,60,60,60,9,7,9,6,5,4,4,7,60,60,60,7
95,64,64,64,6,5,6,5,5,4,4,5,64,64,64,5
96,58,58,58,7,5,7,6,3,3,4,4,58,58,58,5
97,52,52,52,6,4,6,5,3,3,4,7,52,52,52,4
98,62,62,62,6,6,6,5,4,3,4,5,62,62,62,6
99,54,54,54,6,4,6,4,3,3,4,6,54,54,54,4
100,52,52,52,5,3,5,5,4,3,4,4,52,52,52,3
101,56,56,56,5,5,5,5,5,5,4,7,56,56,56,5
102,70,70,70,7,6,7,6,4,4,4,5,70,70,70,6
103,58,58,58,5,3,5,5,3,3,4,3,58,58,58,3
104,64,64,64,6,4,6,6,4,4,4,6,64,64,64,4
105,54,54,54,4,2,4,4,2,2,4,2,54,54,54,2
106,48,48,48,6,3,6,6,3,3,4,3,48,48,48,3
107,48,48,48,8,6,8,5,4,4,4,7,48,48,48,6
108,74,74,74,11,9,11,6,4,4,4,5,74,74,74,9
109,64,64,64,5,3,5,5,3,3,4,4,64,64,64,3
110,62,62,62,5,3,5,5,3,3,4,4,62,62,62,3
111,52,52,52,8,6,8,7,5,4,4,5,52,52,52,6
112,54,54,54,8,5,8,7,6,5,4,7,54,54,54,5
113,48,48,48,3,3,3,3,3,3,4,4,48,48,48,3
114,66,66,66,7,4,7,6,3,3,4,6,66,66,66,4
115,60,60,60,8,5,8,7,5,4,4,5,60,60,60,5
116,50,50,50,8,6,8,7,5,5,4,7,50,50,50,6
117,60,60,60,8,5,8,5,3,3,4,4,60,60,60,5
118,50,50,50,8,6,8,5,3,3,4,5,50,50,50,6
119,60,60,60,5,2,5,5,2,2,4,2,60,60,60,2
120,64,64,64,6,4,6,3,3,3,4,4,64,64,64,4
121,44,44,44,4,2,4,4,2,2,4,4,44,44,44,2
122,46,46,46,4,4,4,3,3,3,4,8,46,46,46,4
123,60,60,60,7,4,7,4,2,2,4,2,60,60,60,4
124,48,48,48,4,3,4,4,3,3,4,7,48,48,48,3
125,54,54,54,5,5,5,4,3,3,4,5,54,54,54,5
126,52,52,52,5,4,5,5,4,4,4,5,52,52,52,4
127,52,52,52,5,4,5,4,3,3,4,4,52,52,52,4
128,66,66,66,5,3,5,3,2,2,4,3,66,66,66,3
129,66,66,66,5,3,5,5,3,3,4,4,66,66,66,3
130,46,46,46,7,5,7,5,4,4,4,5,46,46,46,5
131,56,56,56,5,4,5,5,4,4,4,5,56,56,56,4
132,54,54,54,8,5,8,5,4,4,4,5,54,54,54,5
133,56,56,56,5,4,5,5,3,3,4,3,56,56,56,4
134,52,52,52,6,4,6,5,3,3,4,4,52,52,52,4
135,48,48,48,7,6,7,4,4,4,4,4,48,48,48,6
136,44,44,44,8,5,8,5,4,4,4,6,44,44,44,5
137,58,58,58,7,6,7,6,5,5,4,6,58,58,58,6
138,62,62,62,10,8,10,5,4,4,4,6,62,62,62,8
139,52,52,52,7,5,7,4,3,3,4,7,52,52,52,5
140,54,54,54,7,5,7,6,4,4,4,6,54,54,54,5
141,58,58,58,7,6,7,4,3,3,4,4,58,58,58,6
142,58,58,58,8,5,8,7,5,4,4,5,58,58,58,5
143,62,62,62,4,3,4,4,3,3,4,8,62,62,62,3
144,48,48,48,6,4,6,4,3,3,4,8,48,48,48,4
145,60,60,60,9,7,9,6,4,4,4,5,60,60,60,7
146,44,44,44,6,5,6,6,5,4,4,7,44,44,44,5
147,60,60,60,5,3,5,5,3,3,4,5,60,60,60,3
148,58,58,58,10,7,10,5,4,4,4,6,58,58,58,7
149,44,44,44,7,5,7,6,4,4,4,6,44,44,44,5
150,48,48,48,8,5,8,5,4,3,4,5,48,48,48,5
151,58,58,58,11,8,11,6,4,4,4,6,58,58,58,8
152,58,58,58,5,3,5,3,2,2,4,3,58,58,58,3
153,60,60,60,8,7,8,6,4,4,4,5,60,60,60,7
154,52,52,52,8,6,8,7,4,4,4,6,52,52,52,6
155,50,50,50,6,3,6,4,3,3,4,6,50,50,50,3
156,66,66,66,6,4,6,4,3,3,4,7,66,66,66,4
157,54,54,54,6,5,6,5,4,4,4,6,54,54,54,5
158,46,46,46,7,5,7,5,4,4,4,6,46,46,46,5
159,46,46,46,5,3,5,5,3,3,4,4,46,46,46,3
160,60,60,60,9,6,9,7,6,5,4,6,60,60,60,6
161,52,52,52,4,3,4,4,3,2,4,4,52,52,52,3
162,60,60,60,6,4,6,5,3,3,4,4,60,60,60,4
163,56,56,56,5,4,5,5,4,4,4,6,56,56,56,4
164,56,56,56,9,6,9,6,4,3,4,6,56,56,56,6
165,50,50,50,9,6,9,5,4,4,4,5,50,50,50,6
166,54,54,54,5,4,5,4,4,3,4,5,54,54,54,4
167,58,58,58,7,6,7,6,5,5,4,6,58,58,58,6
168,52,52,52,6,4,6,6,4,4,4,6,52,52,52,4
169,56,56,56,6,4,6,5,3,3,4,6,56,56,56,4
170,50,50,50,7,5,7,6,4,4,4,5,50,50,50,5
171,52,52,52,8,5,8,6,4,4,4,7,52,52,52,5
172,60,60,60,8,6,8,7,5,4,4,6,60,60,60,6
173,58,58,58,8,6,8,5,3,3,4,5,58,58,58,6
174,54,54,54,7,5,7,6,5,4,4,6,54,54,54,5
175,42,42,42,5,4,5,5,4,4,4,5,42,42,42,4
176,48,48,48,3,2,3,3,2,2,4,3,48,48,48,2
177,56,56,56,5,3,5,5,3,3,4,3,56,56,56,3
178,52,52,52,5,3,5,4,3,2,4,5,52,52,52,3
179,48,48,48,8,6,8,6,5,4,4,6,48,48,48,6
180,52,52,52,9,6,9,6,4,3,4,5,52,52,52,6
181,64,64,64,7,5,7,6,4,4,4,5,64,64,64,5
182,52,52,52,5,3,5,4,3,2,4,3,52,52,52,3
183,68,68,68,7,4,7,6,4,3,4,3,68,68,68,4
184,52,52,52,4,3,4,4,3,3,4,6,52,52,52,3
185,44,44,44,8,5,8,5,3,3,4,4,44,44,44,5
186,50,50,50,7,5,7,5,4,4,4,5,50,50,50,5
187,46,46,46,8,6,8,7,6,4,4,5,46,46,46,6
188,60,60,60,6,4,6,5,3,3,4,3,60,60,60,4
189,58,58,58,6,4,6,6,4,3,4,4,58,58,58,4
190,64,64,64,6,5,6,6,4,4,4,4,64,64,64,5
191,62,62,62,5,4,5,5,4,3,4,4,62,62,62,4
192,48,48,48,7,6,7,5,4,4,4,6,48,48,48,6
193,66,66,66,10,8,10,6,5,4,4,6,66,66,66,8
194,60,60,60,6,5,6,5,3,3,4,5,60,60,60,5
195,46,46,46,6,4,6,6,4,4,4,6,46,46,46,4
196,56,56,56,8,7,8,5,3,3,4,3,56,56,56,7
197,38,38,38,5,3,5,5,3,3,4,5,38,38,38,3
198,54,54,54,7,5,7,4,2,2,4,2,54,54,54,5
199,62,62,62,4,3,4,4,3,3,4,4,62,62,62,3
200,46,46,46,4,4,4,3,3,3,4,6,46,46,46,4
201,58,58,58,7,6,7,4,3,3,4,4,58,58,58,6
202,40,40,40,4,3,4,4,4,3,4,4,40,40,40,3
203,60,60,60,4,2,4,4,2,2,4,2,60,60,60,2
204,50,50,50,8,5,8,5,4,3,4,3,50,50,50,5
205,64,64,64,5,3,5,5,3,3,4,3,64,64,64,3
206,56,56,56,5,2,5,3,1,1,4,1,56,56,56,2
207,54,54,54,9,6,9,7,5,4,4,8,54,54,54,6
208,46,46,46,5,4,5,4,3,3,4,3,46,46,46,4
209,68,68,68,5,4,5,5,3,3,4,5,68,68,68,4
210,60,60,60,5,4,5,4,3,3,4,3,60,60,60,4
211,50,50,50,7,5,7,5,4,4,4,6,50,50,50,5
212,52,52,52,6,4,6,6,4,3,4,8,52,52,52,4
213,58,58,58,7,5,7,6,4,4,4,4,58,58,58,5
214,52,52,52,9,7,9,4,4,4,4,9,52,52,52,7
215,64,64,64,6,4,6,4,3,3,4,7,64,64,64,4
216,52,52,52,6,5,6,6,4,4,4,6,52,52,52,5
217,50,50,50,4,2,4,4,2,2,4,6,50,50,50,2
218,62,62,62,4,2,4,4,3,2,4,2,62,62,62,2
219,46,46,46,5,4,5,5,4,4,4,7,46,46,46,4
220,66,66,66,11,8,11,5,4,4,4,5,66,66,66,8
221,62,62,62,9,7,9,6,3,3,4,6,62,62,62,7
222,44,44,44,8,6,8,5,5,4,4,7,44,44,44,6
223,54,54,54,4,2,4,4,2,2,4,4,54,54,54,2
224,56,56,56,7,5,7,6,4,3,4,3,56,56,56,5
225,46,46,46,6,5,6,6,5,4,4,8,46,46,46,5
226,58,58,58,7,5,7,4,3,3,4,4,58,58,58,5
227,52,52,52,6,3,6,6,3,3,4,3,52,52,52,3
228,70,70,70,11,8,11,7,5,4,4,7,70,70,70,8
229,52,52,52,4,3,4,4,3,3,4,5,52,52,52,3
230,52,52,52,9,7,9,4,3,3,4,6,52,52,52,7
231,60,60,60,9,6,9,5,4,4,4,7,60,60,60,6
232,46,46,46,5,4,5,5,4,3,4,4,46,46,46,4
233,54,54,54,8,6,8,6,6,4,4,8,54,54,54,6
234,60,60,60,8,5,8,4,4,3,4,5,60,60,60,5
235,52,52,52,7,5,7,5,4,4,4,5,52,52,52,5
236,60,60,60,4,3,4,4,3,3,4,3,60,60,60,3
237,52,52,52,8,7,8,5,4,4,4,5,52,52,52,7
238,50,50,50,8,6,8,7,4,4,4,4,50,50,50,6
239,58,58,58,4,3,4,4,3,3,4,4,58,58,58,3
240,48,48,48,4,3,4,3,3,2,4,3,48,48,48,3
241,62,62,62,7,4,7,5,3,3,4,5,62,62,62,4
242,50,50,50,5,3,5,5,3,3,4,4,50,50,50,3
243,52,52,52,8,5,8,6,4,3,4,3,52,52,52,5
244,62,62,62,6,4,6,5,3,3,4,7,62,62,62,4
245,56,56,56,5,4,5,4,3,3,4,4,56,56,56,4
246,60,60,60,5,2,5,3,1,1,4,1,60,60,60,2
247,56,56,56,9,7,9,6,4,4,4,5,56,56,56,7
248,64,64,64,7,6,7,6,4,4,4,6,64,64,64,6
249,66,66,66,7,5,7,4,4,3,4,4,66,66,66,5
250,62,62,62,6,4,6,5,3,3,4,5,62,62,62,4
251,54,54,54,8,6,8,6,5,4,4,6,54,54,54,6
252,58,58,58,5,3,5,5,2,2,4,2,58,58,58,3
253,60,60,60,9,7,9,6,5,5,4,6,60,60,60,7
254,52,52,52,4,4,4,3,3,3,4,4,52,52,52,4
255,48,48,48,8,5,8,5,4,4,4,8,48,48,48,5
256,58,58,58,7,5,7,6,4,4,4,4,58,58,58,5
257,56,56,56,6,3,6,6,3,3,4,3,56,56,56,3
258,54,54,54,5,2,5,5,3,2,4,3,54,54,54,2
259,42,42,42,8,6,8,6,5,4,4,4,42,42,42,6
260,56,56,56,9,7,9,6,5,4,4,5,56,56,56,7
261,48,48,48,6,4,6,4,3,3,4,3,48,48,48,4
262,66,66,66,7,4,7,6,4,3,4,8,66,66,66,4
263,50,50,50,5,2,5,5,2,2,4,4,50,50,50,2
264,62,62,62,6,5,6,4,3,3,4,4,62,62,62,5
265,62,62,62,5,4,5,5,4,3,4,7,62,62,62,4
266,52,52,52,6,4,6,4,4,3,4,8,52,52,52,4
267,54,54,54,8,6,8,7,5,4,4,4,54,54,54,6
268,62,62,62,8,5,8,7,5,4,4,6,62,62,62,5
269,64,64,64,6,4,6,6,4,4,4,6,64,64,64,4
270,66,66,66,9,8,9,7,6,5,4,7,66,66,66,8
271,58,58,58,5,4,5,5,4,3,4,7,58,58,58,4
272,56,56,56,9,8,9,6,4,4,4,7,56,56,56,8
273,48,48,48,6,5,6,3,3,3,4,5,48,48,48,5
274,54,54,54,8,7,8,5,4,4,4,5,54,54,54,7
275,54,54,54,4,2,4,4,2,2,4,2,54,54,54,2
276,64,64,64,10,7,10,5,4,4,4,7,64,64,64,7
277,58,58,58,6,4,6,3,2,2,4,2,58,58,58,4
278,56,56,56,4,2,4,4,2,2,4,2,56,56,56,2
279,48,48,48,6,4,6,4,3,3,4,6,48,48,48,4
280,60,60,60,7,5,7,6,5,4,4,5,60,60,60,5
281,54,54,54,8,6,8,6,5,4,4,5,54,54,54,6
282,54,54,54,7,5,7,6,3,3,4,5,54,54,54,5
283,56,56,56,6,5,6,5,3,3,4,3,56,56,56,5
284,58,58,58,4,4,4,4,4,3,4,4,58,58,58,4
285,60,60,60,3,2,3,3,2,2,4,4,60,60,60,2
286,44,44,44,4,4,4,3,3,3,4,7,44,44,44,4
287,58,58,58,9,7,9,6,5,5,4,6,58,58,58,7
288,68,68,68,6,4,6,4,3,3,4,4,68,68,68,4
289,54,54,54,10,8,10,5,5,5,4,6,54,54,54,8
290,56,56,56,8,6,8,6,4,4,4,4,56,56,56,6
291,46,46,46,6,5,6,4,3,3,4,5,46,46,46,5
292,46,46,46,7,5,7,5,4,4,4,7,46,46,46,5
293,46,46,46,9,7,9,6,4,4,4,5,46,46,46,7
294,54,54,54,0,0,0,0,0,2,4,0,54,54,54,0
295,48,48,48,8,5,8,6,4,4,4,8,48,48,48,5
296,62,62,62,7,4,7,5,3,3,4,6,62,62,62,4
297,54,54,54,7,5,7,6,4,3,4,3,54,54,54,5
298,64,64,64,5,3,5,3,2,2,4,3,64,64,64,3
299,54,54,54,7,6,7,5,5,5,4,7,54,54,54,6
300,46,46,46,6,3,6,4,2,2,4,2,46,46,46,3
301,58,58,58,5,3,5,5,3,3,4,7,58,58,58,3
302,58,58,58,6,5,6,4,3,3,4,5,58,58,58,5
303,42,42,42,7,5,7,4,3,3,4,5,42,42,42,5
304,46,46,46,5,3,5,5,3,3,4,3,46,46,46,3
305,56,56,56,8,6,8,6,4,4,4,7,56,56,56,6
306,60,60,60,8,6,8,6,5,5,4,5,60,60,60,6
307,56,56,56,5,4,5,4,4,3,4,8,56,56,56,4
308,64,64,64,8,7,8,5,4,4,4,6,64,64,64,7
309,62,62,62,7,5,7,5,4,4,4,4,62,62,62,5
310,58,58,58,8,6,8,4,3,3,4,6,58,58,58,6
311,62,62,62,7,5,7,7,4,4,4,5,62,62,62,5
312,68,68,68,4,2,4,4,3,2,4,2,68,68,68,2
313,50,50,50,11,8,11,6,4,3,4,4,50,50,50,8
314,60,60,60,7,5,7,5,3,3,4,4,60,60,60,5
315,52,52,52,7,5,7,6,4,4,4,4,52,52,52,5
316,56,56,56,7,5,7,6,4,4,4,4,56,56,56,5
317,46,46,46,3,1,3,3,1,1,4,1,46,46,46,1
318,38,38,38,5,4,5,5,4,3,4,5,38,38,38,4
319,62,62,62,9,7,9,6,5,4,4,7,62,62,62,7
320,56,56,56,6,4,6,4,4,3,4,4,56,56,56,4
321,50,50,50,5,2,5,5,3,2,4,2,50,50,50,2
322,44,44,44,3,2,3,3,2,2,4,2,44,44,44,2
323,54,54,54,7,6,7,4,4,4,4,5,54,54,54,6
324,50,50,50,4,3,4,4,3,3,4,4,50,50,50,3
325,54,54,54,4,2,4,4,2,2,4,2,54,54,54,2
326,60,60,60,7,6,7,5,4,4,4,5,60,60,60,6
327,54,54,54,6,5,6,5,4,4,4,7,54,54,54,5
328,46,46,46,6,4,6,6,4,4,4,5,46,46,46,4
329,56,56,56,7,4,7,6,4,3,4,5,56,56,56,4
330,58,58,58,6,4,6,6,3,3,4,3,58,58,58,4
331,50,50,50,5,4,5,5,4,3,4,4,50,50,50,4
332,68,68,68,6,4,6,3,2,2,4,2,68,68,68,4
333,56,56,56,3,1,3,3,1,1,4,1,56,56,56,1
334,60,60,60,6,4,6,6,4,3,4,4,60,60,60,4
335,48,48,48,8,5,8,6,3,3,4,3,48,48,48,5
336,70,70,70,2,1,2,2,1,1,4,1,70,70,70,1
337,62,62,62,4,2,4,4,2,2,4,3,62,62,62,2
338,60,60,60,8,6,8,5,3,3,4,3,60,60,60,6
339,58,58,58,2,2,2,2,2,2,4,2,58,58,58,2
340,52,52,52,6,3,6,4,2,2,4,2,52,52,52,3
341,54,54,54,7,5,7,5,4,3,4,4,54,54,54,5
342,48,48,48,4,3,4,4,2,2,4,3,48,48,48,3
343,62,62,62,6,4,6,6,4,3,4,5,62,62,62,4
344,50,50,50,8,6,8,7,5,5,4,6,50,50,50,6
345,60,60,60,5,3,5,5,3,3,4,3,60,60,60,3
346,56,56,56,10,7,10,7,6,4,4,7,56,56,56,7
347,52,52,52,7,5,7,7,5,4,4,7,52,52,52,5
348,58,58,58,8,5,8,6,5,4,4,6,58,58,58,5
349,50,50,50,8,6,8,5,4,4,4,4,50,50,50,6
350,56,56,56,6,5,6,5,4,4,4,7,56,56,56,5
351,54,54,54,10,7,10,7,5,4,4,5,54,54,54,7
352,62,62,62,7,4,7,4,2,2,4,3,62,62,62,4
353,58,58,58,7,6,7,6,5,5,4,6,58,58,58,6
354,58,58,58,6,4,6,5,4,3,4,6,58,58,58,4
355,42,42,42,6,5,6,5,4,4,4,7,42,42,42,5
356,64,64,64,7,5,7,4,3,3,4,4,64,64,64,5
357,54,54,54,5,3,5,4,3,2,4,2,54,54,54,3
358,50,50,50,9,7,9,6,5,4,4,9,50,50,50,7
359,60,60,60,9,7,9,5,5,4,4,5,60,60,60,7
360,60,60,60,8,6,8,4,4,4,4,5,60,60,60,6
361,58,58,58,9,7,9,5,3,3,4,3,58,58,58,7
362,64,64,64,7,5,7,5,3,3,4,3,64,64,64,5
363,46,46,46,5,3,5,4,3,3,4,4,46,46,46,3
364,52,52,52,10,7,10,6,5,4,4,6,52,52,52,7
365,48,48,48,5,2,5,5,2,2,4,2,48,48,48,2
366,50,50,50,7,4,7,6,3,3,4,5,50,50,50,4
367,52,52,52,7,5,7,7,5,5,4,6,52,52,52,5
368,66,66,66,6,4,6,6,4,3,4,4,66,66,66,4
369,56,56,56,8,6,8,7,4,4,4,5,56,56,56,6
370,56,56,56,10,7,10,7,6,5,4,6,56,56,56,7
371,58,58,58,7,5,7,5,4,4,4,7,58,58,58,5
372,60,60,60,6,4,6,5,3,3,4,4,60,60,60,4
373,44,44,44,7,4,7,5,3,3,4,6,44,44,44,4
374,70,70,70,7,5,7,6,4,4,4,5,70,70,70,5
375,46,46,46,8,6,8,5,4,3,4,4,46,46,46,6
376,60,60,60,6,4,6,6,4,4,4,4,60,60,60,4
377,58,58,58,6,4,6,5,3,3,4,4,58,58,58,4
378,58,58,58,8,7,8,5,3,3,4,4,58,58,58,7
379,56,56,56,10,7,10,6,4,4,4,7,56,56,56,7
380,52,52,52,6,4,6,5,3,3,4,6,52,52,52,4
381,54,54,54,6,4,6,5,4,3,4,7,54,54,54,4
382,58,58,58,6,4,6,5,3,3,4,8,58,58,58,4
383,48,48,48,6,4,6,3,2,2,4,2,48,48,48,4
384,56,56,56,7,4,7,4,2,2,4,6,56,56,56,4
385,44,44,44,5,3,5,5,3,3,4,9,44,44,44,3
386,56,56,56,8,6,8,7,6,5,4,6,56,56,56,6
387,46,46,46,6,4,6,5,4,4,4,5,46,46,46,4
388,48,48,48,8,7,8,6,5,4,4,5,48,48,48,7
389,50,50,50,4,2,4,4,2,2,4,2,50,50,50,2
390,44,44,44,5,4,5,5,4,3,4,4,44,44,44,4
391,54,54,54,10,8,10,6,5,5,4,8,54,54,54,8
392,58,58,58,5,5,5,5,5,4,4,5,58,58,58,5
393,54,54,54,6,4,6,5,4,3,4,4,54,54,54,4
394,50,50,50,6,4,6,6,4,3,4,4,50,50,50,4
395,56,56,56,6,4,6,5,4,3,4,8,56,56,56,4
396,58,58,58,5,3,5,5,3,3,4,4,58,58,58,3
397,58,58,58,7,5,7,5,3,3,4,4,58,58,58,5
398,50,50,50,6,4,6,5,4,3,4,5,50,50,50,4
399,56,56,56,4,3,4,3,3,2,4,3,56,56,56,3
400,66,66,66,7,5,7,6,5,4,4,6,66,66,66,5
401,60,60,60,6,5,6,6,5,5,4,6,60,60,60,5
402,60,60,60,10,9,10,5,4,4,4,5,60,60,60,9
403,56,56,56,8,5,8,5,4,4,4,7,56,56,56,5
404,52,52,52,6,5,6,6,4,4,4,5,52,52,52,5
405,40,40,40,6,3,6,6,3,3,4,4,40,40,40,3
406,62,62,62,4,2,4,4,3,2,4,4,62,62,62,2
407,50,50,50,9,8,9,7,6,5,4,6,50,50,50,8
408,46,46,46,9,6,9,6,4,4,4,7,46,46,46,6
409,56,56,56,6,3,6,5,2,2,4,4,56,56,56,3
410,54,54,54,8,6,8,7,5,4,4,6,54,54,54,6
411,52,52,52,4,3,4,4,3,3,4,4,52,52,52,3
412,62,62,62,6,4,6,6,4,3,4,6,62,62,62,4
413,66,66,66,4,3,4,4,3,3,4,3,66,66,66,3
414,56,56,56,8,6,8,6,5,5,4,5,56,56,56,6
415,58,58,58,7,4,7,6,3,3,4,4,58,58,58,4
416,60,60,60,3,3,3,3,3,3,4,3,60,60,60,3
417,58,58,58,9,7,9,5,4,4,4,5,58,58,58,7
418,54,54,54,6,4,6,4,3,3,4,6,54,54,54,4
419,68,68,68,10,7,10,6,4,4,4,5,68,68,68,7
420,56,56,56,7,5,7,6,5,4,4,7,56,56,56,5
421,52,52,52,8,7,8,6,6,5,4,6,52,52,52,7
422,48,48,48,6,6,6,4,4,4,4,5,48,48,48,6
423,48,48,48,6,5,6,5,5,4,4,4,48,48,48,5
424,64,64,64,7,5,7,5,5,4,4,7,64,64,64,5
425,58,58,58,8,6,8,5,4,4,4,6,58,58,58,6
426,66,66,66,5,4,5,5,4,3,4,7,66,66,66,4
427,66,66,66,8,6,8,6,5,5,4,6,66,66,66,6
428,66,66,66,8,6,8,5,4,4,4,6,66,66,66,6
429,60,60,60,3,2,3,3,2,2,4,3,60,60,60,2
430,48,48,48,8,6,8,5,4,4,4,7,48,48,48,6
431,54,54,54,5,3,5,5,3,3,4,5,54,54,54,3
432,62,62,62,4,2,4,4,2,2,4,2,62,62,62,2
433,58,58,58,11,8,11,6,4,3,4,4,58,58,58,8
434,52,52,52,9,6,9,6,4,4,4,6,52,52,52,6
435,56,56,56,2,2,2,2,2,2,4,3,56,56,56,2
436,58,58,58,8,6,8,6,4,4,4,7,58,58,58,6
437,60,60,60,5,3,5,5,3,3,4,3,60,60,60,3
438,66,66,66,6,4,6,6,4,4,4,5,66,66,66,4
439,60,60,60,5,3,5,5,3,2,4,7,60,60,60,3
440,52,52,52,5,5,5,5,4,4,4,5,52,52,52,5
441,48,48,48,4,1,4,4,1,1,4,1,48,48,48,1
442,42,42,42,6,4,6,4,3,3,4,4,42,42,42,4
443,60,60,60,10,8,10,5,4,4,4,4,60,60,60,8
444,42,42,42,5,3,5,4,3,3,4,4,42,42,42,3
445,54,54,54,8,6,8,6,4,4,4,7,54,54,54,6
446,66,66,66,5,4,5,5,3,3,4,4,66,66,66,4
447,52,52,52,3,3,3,2,2,2,4,3,52,52,52,3
448,46,46,46,9,7,9,6,4,4,4,5,46,46,46,7
449,54,54,54,8,7,8,5,4,4,4,6,54,54,54,7
450,58,58,58,5,4,5,5,3,3,4,7,58,58,58,4
451,52,52,52,7,5,7,6,3,3,4,4,52,52,52,5
452,52,52,52,8,6,8,4,4,4,4,6,52,52,52,6
453,54,54,54,7,5,7,7,5,4,4,4,54,54,54,5
454,46,46,46,4,3,4,4,3,3,4,5,46,46,46,3
455,62,62,62,7,5,7,5,3,3,4,5,62,62,62,5
456,64,64,64,6,4,6,5,3,3,4,5,64,64,64,4
457,54,54,54,6,5,6,5,3,3,4,4,54,54,54,5
458,52,52,52,6,4,6,5,3,3,4,4,52,52,52,4
459,64,64,64,9,6,9,6,5,5,4,6,64,64,64,6
460,62,62,62,10,8,10,5,4,4,4,5,62,62,62,8
461,52,52,52,6,4,6,5,3,3,4,5,52,52,52,4
462,56,56,56,8,5,8,5,4,4,4,6,56,56,56,5
463,50,50,50,9,7,9,5,5,5,4,7,50,50,50,7
464,54,54,54,5,5,5,4,4,4,4,5,54,54,54,5
465,46,46,46,6,5,6,5,4,4,4,6,46,46,46,5
466,48,48,48,7,5,7,6,4,4,4,4,48,48,48,5
467,64,64,64,7,5,7,7,4,4,4,5,64,64,64,5
468,60,60,60,6,3,6,6,3,3,4,7,60,60,60,3
469,62,62,62,6,5,6,5,4,4,4,6,62,62,62,5
470,56,56,56,3,2,3,3,1,1,4,1,56,56,56,2
471,58,58,58,5,3,5,5,3,3,4,4,58,58,58,3
472,64,64,64,3,2,3,3,2,2,4,4,64,64,64,2
473,50,50,50,5,4,5,4,3,3,4,5,50,50,50,4
474,42,42,42,6,5,6,6,4,4,4,5,42,42,42,5
475,54,54,54,9,7,9,6,5,5,4,7,54,54,54,7
476,56,56,56,7,6,7,4,4,4,4,7,56,56,56,6
477,56,56,56,5,2,5,5,2,2,4,6,56,56,56,2
478,56,56,56,7,6,7,4,4,4,4,6,56,56,56,6
479,58,58,58,9,6,9,4,3,3,4,4,58,58,58,6
480,62,62,62,7,6,7,5,4,4,4,7,62,62,62,6
481,50,50,50,9,7,9,4,4,3,4,4,50,50,50,7
482,54,54,54,4,3,4,4,3,3,4,3,54,54,54,3
483,64,64,64,7,7,7,5,3,3,4,3,64,64,64,7
484,60,60,60,7,6,7,6,3,3,4,5,60,60,60,6
485,52,52,52,5,2,5,5,2,2,4,2,52,52,52,2
486,54,54,54,9,6,9,5,4,3,4,5,54,54,54,6
487,58,58,58,4,3,4,4,3,3,4,3,58,58,58,3
488,60,60,60,7,6,7,6,4,4,4,5,60,60,60,6
489,58,58,58,5,4,5,5,4,4,4,6,58,58,58,4
490,52,52,52,4,3,4,4,3,3,4,5,52,52,52,3
491,54,54,54,3,1,3,3,1,1,4,1,54,54,54,1
492,54,54,54,5,3,5,5,3,3,4,5,54,54,54,3
493,48,48,48,6,4,6,5,3,3,4,5,48,48,48,4
494,50,50,50,8,6,8,5,4,4,4,8,50,50,50,6
495,48,48,48,6,3,6,6,4,3,4,5,48,48,48,3
496,50,50,50,5,3,5,5,3,3,4,6,50,50,50,3
497,50,50,50,5,3,5,5,3,3,4,4,50,50,50,3
498,56,56,56,8,6,8,5,4,4,4,7,56,56,56,6
499,62,62,62,3,2,3,3,1,1,4,1,62,62,62,2
500,48,48,48,4,2,4,4,2,2,4,2,48,48,48,2
501,48,48,48,4,2,4,4,2,2,4,2,48,48,48,2
502,52,52,52,4,3,4,4,3,3,4,5,52,52,52,3
503,52,52,52,6,3,6,6,3,3,4,5,52,52,52,3
504,50,50,50,7,5,7,4,4,4,4,8,50,50,50,5
505,42,42,42,8,5,8,5,3,3,4,5,42,42,42,5
506,58,58,58,8,7,8,5,4,4,4,5,58,58,58,7
507,48,48,48,8,6,8,6,4,4,4,6,48,48,48,6
508,52,52,52,9,7,9,4,4,4,4,6,52,52,52,7
509,54,54,54,8,7,8,6,4,4,4,7,54,54,54,7
510,62,62,62,6,5,6,4,3,3,4,7,62,62,62,5
511,46,46,46,4,1,4,4,1,1,4,1,46,46,46,1
512,48,48,48,7,5,7,6,4,4,4,7,48,48,48,5
513,50,50,50,6,4,6,4,4,4,4,5,50,50,50,4
514,54,54,54,10,8,10,7,5,4,4,6,54,54,54,8
515,56,56,56,9,8,9,6,6,4,4,7,56,56,56,8
516,52,52,52,6,6,6,5,5,5,4,7,52,52,52,6
517,44,44,44,5,3,5,5,2,2,4,3,44,44,44,3
518,54,54,54,5,3,5,5,3,3,4,5,54,54,54,3
519,56,56,56,3,3,3,3,3,3,4,7,56,56,56,3
520,52,52,52,7,6,7,4,4,3,4,3,52,52,52,6
521,54,54,54,7,4,7,5,3,3,4,6,54,54,54,4
522,48,48,48,4,2,4,4,2,2,4,2,48,48,48,2
523,60,60,60,8,6,8,7,5,4,4,5,60,60,60,6
524,64,64,64,7,6,7,6,4,4,4,5,64,64,64,6
525,56,56,56,10,8,10,6,5,4,4,6,56,56,56,8
526,50,50,50,7,6,7,5,4,4,4,4,50,50,50,6
527,54,54,54,5,3,5,5,3,3,4,9,54,54,54,3
528,40,40,40,6,6,6,6,5,5,4,7,40,40,40,6
529,54,54,54,8,6,8,6,5,5,4,6,54,54,54,6
530,64,64,64,7,5,7,5,4,4,4,8,64,64,64,5
531,50,50,50,6,5,6,6,5,4,4,4,50,50,50,5
532,52,52,52,8,6,8,6,5,5,4,6,52,52,52,6
533,54,54,54,4,2,4,4,2,2,4,2,54,54,54,2
534,58,58,58,7,6,7,5,4,4,4,8,58,58,58,6
535,58,58,58,5,3,5,5,2,2,4,2,58,58,58,3
536,52,52,52,8,6,8,7,4,4,4,5,52,52,52,6
537,56,56,56,9,6,9,6,3,3,4,4,56,56,56,6
538,42,42,42,10,7,10,6,5,4,4,6,42,42,42,7
539,58,58,58,6,3,6,6,3,3,4,6,58,58,58,3
540,60,60,60,6,5,6,5,3,3,4,6,60,60,60,5
541,56,56,56,7,4,7,6,4,3,4,6,56,56,56,4
542,58,58,58,5,4,5,5,4,3,4,9,58,58,58,4
543,50,50,50,8,7,8,4,4,4,4,5,50,50,50,7
544,56,56,56,8,5,8,5,3,3,4,3,56,56,56,5
545,52,52,52,5,3,5,5,3,3,4,3,52,52,52,3
546,64,64,64,7,5,7,6,4,4,4,4,64,64,64,5
547,54,54,54,11,8,11,5,4,4,4,7,54,54,54,8
548,56,56,56,3,2,3,3,2,2,4,2,56,56,56,2
549,60,60,60,7,4,7,5,3,3,4,5,60,60,60,4
550,50,50,50,7,5,7,6,5,4,4,5,50,50,50,5
551,52,52,52,8,6,8,6,5,5,4,8,52,52,52,6
552,58,58,58,9,7,9,5,5,4,4,5,58,58,58,7
553,66,66,66,7,5,7,6,5,5,4,6,66,66,66,5
554,58,58,58,9,7,9,6,4,4,4,6,58,58,58,7
555,46,46,46,6,6,6,5,3,3,4,5,46,46,46,6
556,50,50,50,7,4,7,5,3,3,4,4,50,50,50,4
557,56,56,56,4,3,4,4,3,3,4,3,56,56,56,3
558,60,60,60,3,1,3,3,1,1,4,1,60,60,60,1
559,56,56,56,9,7,9,7,5,4,4,7,56,56,56,7
560,46,46,46,5,4,5,4,3,3,4,5,46,46,46,4
561,56,56,56,6,4,6,6,4,4,4,5,56,56,56,4
562,50,50,50,7,5,7,6,4,4,4,5,50,50,50,5
563,46,46,46,6,4,6,5,3,3,4,4,46,46,46,4
564,62,62,62,9,7,9,4,4,4,4,5,62,62,62,7
565,64,64,64,8,6,8,5,3,3,4,6,64,64,64,6
566,42,42,42,11,8,11,6,5,5,4,7,42,42,42,8
567,74,74,74,6,5,6,5,4,4,4,6,74,74,74,5
568,64,64,64,8,7,8,5,4,3,4,4,64,64,64,7
569,50,50,50,8,7,8,4,4,4,4,7,50,50,50,7
570,56,56,56,8,6,8,5,4,4,4,6,56,56,56,6
571,60,60,60,8,6,8,5,4,3,4,4,60,60,60,6
572,60,60,60,7,5,7,6,5,4,4,7,60,60,60,5
573,60,60,60,8,6,8,6,4,3,4,5,60,60,60,6
574,54,54,54,6,5,6,5,3,3,4,5,54,54,54,5
575,58,58,58,13,10,13,6,4,4,4,5,58,58,58,10
576,60,60,60,4,3,4,3,2,2,4,5,60,60,60,3
577,52,52,52,4,3,4,4,2,2,4,3,52,52,52,3
578,62,62,62,6,5,6,4,4,4,4,5,62,62,62,5
579,58,58,58,8,6,8,5,4,4,4,5,58,58,58,6
580,58,58,58,11,8,11,6,4,4,4,7,58,58,58,8
581,60,60,60,7,6,7,6,5,4,4,4,60,60,60,6
582,54,54,54,6,4,6,6,4,4,4,5,54,54,54,4
583,58,58,58,8,6,8,7,6,5,4,6,58,58,58,6
584,62,62,62,5,3,5,4,3,3,4,3,62,62,62,3
585,52,52,52,7,4,7,5,4,3,4,6,52,52,52,4
586,56,56,56,6,4,6,6,5,4,4,4,56,56,56,4
587,50,50,50,6,3,6,6,3,3,4,3,50,50,50,3
588,76,76,76,5,4,5,5,4,3,4,4,76,76,76,4
589,52,52,52,5,3,5,5,3,3,4,3,52,52,52,3
590,68,68,68,5,3,5,5,3,3,4,3,68,68,68,3
591,52,52,52,10,7,10,6,5,4,4,7,52,52,52,7
592,42,42,42,6,4,6,6,5,4,4,6,42,42,42,4
593,58,58,58,10,7,10,5,4,4,4,6,58,58,58,7
594,52,52,52,7,6,7,6,5,4,4,6,52,52,52,6
595,50,50,50,8,6,8,5,4,3,4,4,50,50,50,6
596,56,56,56,10,8,10,5,4,4,4,7,56,56,56,8
597,62,62,62,7,4,7,6,5,4,4,8,62,62,62,4
598,56,56,56,6,5,6,5,3,3,4,6,56,56,56,5
599,64,64,64,7,6,7,5,4,3,4,4,64,64,64,6
600,56,56,56,6,4,6,6,3,3,4,5,56,56,56,4
601,52,52,52,7,4,7,6,5,4,4,5,52,52,52,4
602,66,66,66,7,4,7,6,4,3,4,6,66,66,66,4
603,54,54,54,7,5,7,6,5,4,4,5,54,54,54,5
604,64,64,64,7,5,7,6,4,4,4,5,64,64,64,5
605,54,54,54,6,4,6,6,4,3,4,4,54,54,54,4
606,58,58,58,6,4,6,6,4,3,4,4,58,58,58,4
607,44,44,44,7,5,7,7,4,4,4,5,44,44,44,5
608,54,54,54,6,4,6,6,4,3,4,5,54,54,54,4
609,58,58,58,8,5,8,6,4,4,4,5,58,58,58,5
610,52,52,52,6,3,6,6,3,3,4,6,52,52,52,3
611,40,40,40,8,6,8,5,5,5,4,6,40,40,40,6
612,64,64,64,5,4,5,5,4,4,4,5,64,64,64,4
613,62,62,62,5,4,5,4,3,3,4,3,62,62,62,4
614,48,48,48,10,7,10,5,4,4,4,6,48,48,48,7
615,58,58,58,6,4,6,6,5,4,4,6,58,58,58,4
616,58,58,58,7,6,7,5,5,5,4,6,58,58,58,6
617,50,50,50,6,5,6,6,6,5,4,7,50,50,50,5
618,62,62,62,7,5,7,6,3,3,4,5,62,62,62,5
619,50,50,50,6,4,6,6,5,4,4,6,50,50,50,4
620,48,48,48,9,6,9,5,5,4,4,7,48,48,48,6
621,48,48,48,7,4,7,5,3,3,4,4,48,48,48,4
622,64,64,64,6,3,6,6,4,3,4,3,64,64,64,3
623,52,52,52,9,7,9,6,5,5,4,7,52,52,52,7
624,54,54,54,4,2,4,4,2,2,4,3,54,54,54,2
625,62,62,62,8,5,8,7,5,4,4,5,62,62,62,5
626,62,62,62,5,4,5,4,3,3,4,7,62,62,62,4
627,62,62,62,8,6,8,7,4,4,4,6,62,62,62,6
628,52,52,52,8,6,8,7,5,4,4,6,52,52,52,6
629,60,60,60,8,7,8,5,4,4,4,6,60,60,60,7
630,52,52,52,8,6,8,6,5,5,4,7,52,52,52,6
631,56,56,56,8,6,8,7,5,4,4,6,56,56,56,6
632,50,50,50,8,6,8,5,4,4,4,6,50,50,50,6
633,62,62,62,6,4,6,4,3,3,4,4,62,62,62,4
634,48,48,48,4,3,4,4,3,3,4,4,48,48,48,3
635,46,46,46,5,2,5,5,2,2,4,3,46,46,46,2
636,42,42,42,8,5,8,5,4,4,4,7,42,42,42,5
637,52,52,52,9,6,9,4,3,3,4,4,52,52,52,6
638,54,54,54,3,2,3,1,1,1,4,1,54,54,54,2
639,56,56,56,9,7,9,6,5,4,4,5,56,56,56,7
640,54,54,54,6,6,6,6,6,5,4,7,54,54,54,6
641,58,58,58,6,3,6,6,3,3,4,8,58,58,58,3
642,52,52,52,5,5,5,4,4,4,4,6,52,52,52,5
643,60,60,60,4,3,4,4,3,3,4,3,60,60,60,3
644,54,54,54,10,7,10,6,5,4,4,6,54,54,54,7
645,68,68,68,5,4,5,4,3,3,4,4,68,68,68,4
646,58,58,58,7,5,7,5,4,4,4,6,58,58,58,5
647,56,56,56,6,4,6,5,4,3,4,4,56,56,56,4
648,58,58,58,5,4,5,5,4,4,4,6,58,58,58,4
649,50,50,50,7,4,7,5,4,4,4,5,50,50,50,4
650,58,58,58,5,3,5,5,3,3,4,4,58,58,58,3
651,56,56,56,8,6,8,5,4,4,4,5,56,56,56,6
652,56,56,56,7,6,7,4,4,4,4,7,56,56,56,6
653,52,52,52,2,1,2,2,1,1,4,1,52,52,52,1
654,54,54,54,7,4,7,6,3,3,4,4,54,54,54,4
655,46,46,46,7,6,7,6,5,4,4,7,46,46,46,6
656,60,60,60,10,7,10,6,5,5,4,5,60,60,60,7
657,52,52,52,5,4,5,5,4,3,4,6,52,52,52,4
658,50,50,50,9,8,9,6,5,4,4,7,50,50,50,8
659,62,62,62,6,5,6,5,3,3,4,5,62,62,62,5
660,52,52,52,6,4,6,6,4,4,4,7,52,52,52,4
661,46,46,46,6,5,6,4,4,4,4,4,46,46,46,5
662,60,60,60,8,8,8,6,4,4,4,5,60,60,60,8
663,62,62,62,7,7,7,6,5,4,4,6,62,62,62,7
664,60,60,60,6,4,6,4,3,3,4,4,60,60,60,4
665,60,60,60,7,5,7,6,3,3,4,5,60,60,60,5
666,58,58,58,7,5,7,4,3,2,4,2,58,58,58,5
667,64,64,64,8,7,8,5,3,3,4,5,64,64,64,7
668,56,56,56,4,3,4,4,3,3,4,6,56,56,56,3
669,52,52,52,7,5,7,6,5,4,4,5,52,52,52,5
670,66,66,66,7,5,7,6,4,4,4,7,66,66,66,5
671,62,62,62,9,7,9,5,4,4,4,6,62,62,62,7
672,42,42,42,7,6,7,6,5,4,4,5,42,42,42,6
673,48,48,48,5,3,5,5,4,3,4,4,48,48,48,3
674,54,54,54,8,5,8,6,5,4,4,6,54,54,54,5
675,56,56,56,7,4,7,5,3,3,4,7,56,56,56,4
676,48,48,48,10,8,10,5,4,4,4,7,48,48,48,8
677,56,56,56,6,5,6,6,5,5,4,5,56,56,56,5
678,66,66,66,6,4,6,6,4,3,4,6,66,66,66,4
679,64,64,64,8,5,8,6,5,4,4,7,64,64,64,5
680,58,58,58,6,6,6,5,3,3,4,6,58,58,58,6
681,52,52,52,9,7,9,6,5,4,4,7,52,52,52,7
682,56,56,56,8,5,8,5,4,4,4,5,56,56,56,5
683,68,68,68,8,6,8,5,4,3,4,4,68,68,68,6
684,56,56,56,8,5,8,5,3,3,4,3,56,56,56,5
685,64,64,64,8,6,8,7,5,4,4,6,64,64,64,6
686,50,50,50,6,4,6,5,3,3,4,3,50,50,50,4
687,46,46,46,7,5,7,6,5,4,4,5,46,46,46,5
688,62,62,62,7,4,7,6,4,3,4,4,62,62,62,4
689,46,46,46,4,2,4,4,2,2,4,3,46,46,46,2
690,58,58,58,5,4,5,5,4,3,4,6,58,58,58,4
691,52,52,52,6,3,6,6,3,3,4,7,52,52,52,3
692,50,50,50,7,7,7,7,5,5,4,6,50,50,50,7
693,62,62,62,8,6,8,6,5,4,4,6,62,62,62,6
694,54,54,54,8,5,8,5,5,4,4,8,54,54,54,5
695,54,54,54,5,4,5,4,3,3,4,4,54,54,54,4
696,48,48,48,5,4,5,5,4,3,4,5,48,48,48,4
697,46,46,46,6,3,6,6,3,3,4,4,46,46,46,3
698,56,56,56,7,5,7,6,3,3,4,7,56,56,56,5
699,56,56,56,7,6,7,7,4,4,4,7,56,56,56,6
700,62,62,62,6,5,6,5,3,3,4,3,62,62,62,5
701,56,56,56,5,3,5,5,2,2,4,2,56,56,56,3
702,58,58,58,10,7,10,6,4,4,4,5,58,58,58,7
703,48,48,48,5,3,5,5,2,2,4,5,48,48,48,3
704,52,52,52,7,5,7,5,5,4,4,8,52,52,52,5
705,60,60,60,8,6,8,7,6,4,4,8,60,60,60,6
706,56,56,56,7,6,7,6,5,4,4,6,56,56,56,6
707,52,52,52,6,3,6,4,2,2,4,2,52,52,52,3
708,64,64,64,10,7,10,5,4,4,4,8,64,64,64,7
709,56,56,56,8,5,8,6,4,4,4,5,56,56,56,5
710,54,54,54,6,3,6,6,3,3,4,5,54,54,54,3
711,54,54,54,5,3,5,4,2,2,4,7,54,54,54,3
712,44,44,44,9,7,9,5,3,3,4,4,44,44,44,7
713,62,62,62,7,6,7,6,5,5,4,7,62,62,62,6
714,48,48,48,10,8,10,5,3,3,4,4,48,48,48,8
715,52,52,52,7,6,7,4,3,3,4,4,52,52,52,6
716,64,64,64,11,8,11,7,5,4,4,5,64,64,64,8
717,50,50,50,5,4,5,5,4,3,4,4,50,50,50,4
718,54,54,54,6,4,6,4,3,3,4,3,54,54,54,4
719,56,56,56,7,4,7,5,3,3,4,4,56,56,56,4
720,58,58,58,9,7,9,5,5,4,4,6,58,58,58,7
721,62,62,62,6,5,6,5,4,4,4,5,62,62,62,5
722,54,54,54,8,5,8,5,4,4,4,4,54,54,54,5
723,64,64,64,5,3,5,5,3,2,4,5,64,64,64,3
724,58,58,58,8,5,8,5,3,3,4,3,58,58,58,5
725,50,50,50,7,5,7,7,4,4,4,5,50,50,50,5
726,56,56,56,7,4,7,5,3,3,4,5,56,56,56,4
727,60,60,60,7,5,7,6,4,4,4,7,60,60,60,5
728,66,66,66,5,4,5,5,5,4,4,6,66,66,66,4
729,60,60,60,8,6,8,7,4,4,4,8,60,60,60,6
730,60,60,60,5,3,5,5,4,3,4,3,60,60,60,3
731,56,56,56,6,4,6,4,3,3,4,6,56,56,56,4
732,60,60,60,7,5,7,7,5,5,4,6,60,60,60,5
733,64,64,64,9,6,9,7,4,4,4,8,64,64,64,6
734,58,58,58,6,3,6,6,4,3,4,3,58,58,58,3
735,52,52,52,7,4,7,5,3,3,4,5,52,52,52,4
736,38,38,38,8,6,8,6,4,3,4,4,38,38,38,6
737,64,64,64,8,6,8,5,5,4,4,6,64,64,64,6
738,50,50,50,10,7,10,5,4,4,4,5,50,50,50,7
739,48,48,48,7,4,7,6,4,4,4,5,48,48,48,4
740,64,64,64,8,6,8,5,4,4,4,6,64,64,64,6
741,60,60,60,11,8,11,6,4,4,4,7,60,60,60,8
742,52,52,52,4,2,4,4,3,2,4,3,52,52,52,2
743,58,58,58,9,6,9,6,4,3,4,4,58,58,58,6
744,48,48,48,5,4,5,4,4,3,4,5,48,48,48,4
745,56,56,56,8,5,8,6,4,4,4,8,56,56,56,5
746,60,60,60,8,5,8,6,6,5,4,7,60,60,60,5
747,50,50,50,7,5,7,7,5,4,4,4,50,50,50,5
748,56,56,56,9,6,9,5,5,4,4,5,56,56,56,6
749,56,56,56,8,6,8,6,5,4,4,6,56,56,56,6
750,54,54,54,7,7,7,5,5,5,4,7,54,54,54,7
751,62,62,62,4,3,4,3,2,2,4,3,62,62,62,3
752,50,50,50,7,6,7,6,5,5,4,6,50,50,50,6
753,52,52,52,6,4,6,5,3,3,4,4,52,52,52,4
754,56,56,56,6,4,6,6,4,3,4,5,56,56,56,4
755,58,58,58,10,7,10,7,5,4,4,6,58,58,58,7
756,42,42,42,3,2,3,3,2,2,4,3,42,42,42,2
757,54,54,54,8,6,8,5,4,4,4,6,54,54,54,6
758,56,56,56,7,5,7,6,5,4,4,5,56,56,56,5
759,62,62,62,5,4,5,5,3,3,4,5,62,62,62,4
760,52,52,52,9,7,9,6,4,4,4,8,52,52,52,7
761,40,40,40,6,5,6,4,4,4,4,5,40,40,40,5
762,56,56,56,4,3,4,3,2,2,4,6,56,56,56,3
763,60,60,60,7,5,7,5,4,4,4,4,60,60,60,5
764,52,52,52,8,6,8,7,6,5,4,7,52,52,52,6
765,48,48,48,9,7,9,5,3,3,4,5,48,48,48,7
766,60,60,60,9,6,9,5,4,4,4,5,60,60,60,6
767,60,60,60,3,2,3,3,2,2,4,2,60,60,60,2
768,56,56,56,6,5,6,6,4,4,4,6,56,56,56,5
769,50,50,50,5,4,5,3,3,3,4,4,50,50,50,4
770,56,56,56,9,6,9,6,5,4,4,6,56,56,56,6
771,54,54,54,8,5,8,6,5,4,4,8,54,54,54,5
772,60,60,60,5,3,5,5,4,3,4,3,60,60,60,3
773,68,68,68,9,6,9,6,4,4,4,7,68,68,68,6
774,52,52,52,5,3,5,5,3,3,4,3,52,52,52,3
775,60,60,60,11,9,11,4,4,4,4,5,60,60,60,9
776,50,50,50,6,4,6,6,4,4,4,6,50,50,50,4
777,62,62,62,6,4,6,6,4,4,4,6,62,62,62,4
778,58,58,58,7,4,7,5,4,3,4,4,58,58,58,4
779,56,56,56,4,3,4,4,3,3,4,7,56,56,56,3
780,48,48,48,4,4,4,3,3,3,4,3,48,48,48,4
781,50,50,50,12,9,12,7,5,5,4,8,50,50,50,9
782,70,70,70,7,6,7,5,5,4,4,7,70,70,70,6
783,58,58,58,6,4,6,6,4,3,4,5,58,58,58,4
784,52,52,52,8,6,8,6,3,3,4,3,52,52,52,6
785,54,54,54,5,3,5,5,3,3,4,4,54,54,54,3
786,56,56,56,7,5,7,6,4,3,4,6,56,56,56,5
787,54,54,54,8,5,8,5,3,3,4,3,54,54,54,5
788,58,58,58,6,5,6,4,3,3,4,3,58,58,58,5
789,60,60,60,10,7,10,5,3,3,4,6,60,60,60,7
790,50,50,50,10,8,10,6,4,4,4,5,50,50,50,8
791,36,36,36,7,4,7,4,3,3,4,3,36,36,36,4
792,40,40,40,10,8,10,5,4,4,4,5,40,40,40,8
793,58,58,58,7,5,7,7,5,5,4,7,58,58,58,5
794,62,62,62,6,5,6,5,4,4,4,5,62,62,62,5
795,62,62,62,4,3,4,4,3,3,4,3,62,62,62,3
796,56,56,56,7,5,7,6,3,3,4,4,56,56,56,5
797,58,58,58,9,6,9,5,4,3,4,6,58,58,58,6
798,54,54,54,9,6,9,5,4,4,4,7,54,54,54,6
799,68,68,68,7,5,7,5,5,4,4,6,68,68,68,5
800,50,50,50,7,6,7,5,4,4,4,6,50,50,50,6
801,54,54,54,2,1,2,2,1,1,4,7,54,54,54,1
802,56,56,56,4,2,4,4,3,2,4,2,56,56,56,2
803,54,54,54,3,2,3,3,2,2,4,3,54,54,54,2
804,50,50,50,6,5,6,5,4,4,4,4,50,50,50,5
805,64,64,64,7,5,7,4,3,3,4,3,64,64,64,5
806,52,52,52,8,5,8,5,4,4,4,4,52,52,52,5
807,54,54,54,4,2,4,4,2,2,4,3,54,54,54,2
808,66,66,66,5,4,5,4,3,3,4,5,66,66,66,4
809,44,44,44,7,5,7,6,3,3,4,4,44,44,44,5
810,58,58,58,7,4,7,6,4,3,4,4,58,58,58,4
811,58,58,58,5,4,5,5,4,3,4,3,58,58,58,4
812,52,52,52,7,5,7,5,3,3,4,3,52,52,52,5
813,56,56,56,9,7,9,6,4,4,4,7,56,56,56,7
814,46,46,46,4,3,4,4,3,3,4,3,46,46,46,3
815,48,48,48,6,5,6,5,3,3,4,5,48,48,48,5
816,62,62,62,6,3,6,6,3,3,4,4,62,62,62,3
817,62,62,62,8,5,8,5,3,3,4,6,62,62,62,5
818,60,60,60,7,4,7,6,4,3,4,4,60,60,60,4
819,48,48,48,8,6,8,7,5,4,4,5,48,48,48,6
820,60,60,60,5,5,5,4,4,4,4,5,60,60,60,5
821,48,48,48,2,2,2,2,2,2,4,3,48,48,48,2
822,60,60,60,7,6,7,4,4,4,4,5,60,60,60,6
823,58,58,58,5,3,5,5,3,3,4,4,58,58,58,3
824,50,50,50,7,4,7,7,5,4,4,5,50,50,50,4
825,42,42,42,4,2,4,4,2,2,4,4,42,42,42,2
826,52,52,52,6,4,6,6,4,4,4,6,52,52,52,4
827,60,60,60,8,6,8,6,4,3,4,3,60,60,60,6
828,46,46,46,7,4,7,6,4,3,4,6,46,46,46,4
829,44,44,44,9,6,9,6,5,4,4,6,44,44,44,6
830,58,58,58,8,6,8,5,4,4,4,5,58,58,58,6
831,60,60,60,6,5,6,4,4,4,4,6,60,60,60,5
832,54,54,54,7,4,7,5,3,3,4,3,54,54,54,4
833,58,58,58,7,4,7,6,3,3,4,9,58,58,58,4
834,60,60,60,9,7,9,4,4,4,4,7,60,60,60,7
835,52,52,52,11,9,11,6,5,5,4,7,52,52,52,9
836,60,60,60,9,7,9,7,5,5,4,6,60,60,60,7
837,60,60,60,10,8,10,5,5,4,4,6,60,60,60,8
838,50,50,50,10,7,10,6,6,5,4,5,50,50,50,7
839,56,56,56,6,5,6,4,4,4,4,5,56,56,56,5
840,48,48,48,5,2,5,5,2,2,4,3,48,48,48,2
841,58,58,58,8,5,8,7,5,4,4,5,58,58,58,5
842,48,48,48,7,5,7,6,4,4,4,7,48,48,48,5
843,72,72,72,8,5,8,7,5,5,4,6,72,72,72,5
844,52,52,52,5,4,5,5,3,3,4,5,52,52,52,4
845,70,70,70,6,4,6,6,4,3,4,4,70,70,70,4
846,42,42,42,7,5,7,6,3,3,4,6,42,42,42,5
847,56,56,56,6,4,6,6,4,3,4,4,56,56,56,4
848,42,42,42,9,6,9,7,6,5,4,7,42,42,42,6
849,58,58,58,5,3,5,5,3,3,4,5,58,58,58,3
850,50,50,50,10,7,10,5,3,3,4,8,50,50,50,7
851,58,58,58,8,6,8,7,4,4,4,7,58,58,58,6
852,54,54,54,7,7,7,5,5,4,4,5,54,54,54,7
853,52,52,52,9,7,9,7,5,5,4,7,52,52,52,7
854,64,64,64,7,4,7,7,4,4,4,5,64,64,64,4
855,58,58,58,6,6,6,6,5,5,4,5,58,58,58,6
856,48,48,48,6,5,6,6,4,4,4,5,48,48,48,5
857,50,50,50,6,4,6,5,3,3,4,5,50,50,50,4
858,52,52,52,7,4,7,5,3,3,4,4,52,52,52,4
859,58,58,58,7,5,7,6,5,4,4,4,58,58,58,5
860,52,52,52,6,4,6,4,3,3,4,5,52,52,52,4
861,44,44,44,6,4,6,5,3,3,4,3,44,44,44,4
862,48,48,48,6,4,6,6,4,3,4,3,48,48,48,4
863,62,62,62,9,6,9,5,4,4,4,7,62,62,62,6
864,44,44,44,9,7,9,6,5,4,4,5,44,44,44,7
865,46,46,46,7,4,7,6,4,4,4,6,46,46,46,4
866,56,56,56,8,5,8,5,4,4,4,6,56,56,56,5
867,50,50,50,9,6,9,6,5,4,4,4,50,50,50,6
868,60,60,60,8,6,8,5,3,3,4,8,60,60,60,6
869,62,62,62,9,6,9,6,5,4,4,5,62,62,62,6
870,56,56,56,6,4,6,6,4,4,4,4,56,56,56,4
871,66,66,66,8,6,8,7,5,4,4,6,66,66,66,6
872,58,58,58,9,6,9,6,4,4,4,4,58,58,58,6
873,52,52,52,5,3,5,3,2,2,4,3,52,52,52,3
874,52,52,52,4,4,4,4,3,3,4,6,52,52,52,4
875,50,50,50,7,4,7,4,3,3,4,4,50,50,50,4
876,42,42,42,9,6,9,6,5,4,4,8,42,42,42,6
877,62,62,62,6,3,6,6,3,3,4,3,62,62,62,3
878,50,50,50,6,5,6,4,3,3,4,5,50,50,50,5
879,56,56,56,7,4,7,6,5,4,4,6,56,56,56,4
880,52,52,52,8,7,8,7,4,4,4,4,52,52,52,7
881,60,60,60,8,6,8,5,4,4,4,7,60,60,60,6
882,56,56,56,9,6,9,5,4,3,4,4,56,56,56,6
883,40,40,40,8,6,8,7,6,5,4,5,40,40,40,6
884,68,68,68,7,5,7,7,4,4,4,6,68,68,68,5
885,62,62,62,5,4,5,4,3,3,4,4,62,62,62,4
886,54,54,54,9,6,9,6,3,3,4,6,54,54,54,6
887,62,62,62,6,4,6,6,4,3,4,6,62,62,62,4
888,64,64,64,6,4,6,5,3,3,4,8,64,64,64,4
889,58,58,58,7,4,7,5,3,3,4,4,58,58,58,4
890,64,64,64,7,4,7,6,3,3,4,7,64,64,64,4
891,70,70,70,9,8,9,6,4,4,4,6,70,70,70,8
892,60,60,60,7,5,7,5,4,4,4,5,60,60,60,5
893,46,46,46,8,6,8,6,4,4,4,6,46,46,46,6
894,54,54,54,9,7,9,4,4,4,4,4,54,54,54,7
895,54,54,54,7,4,7,5,4,4,4,5,54,54,54,4
896,52,52,52,7,4,7,5,3,3,4,5,52,52,52,4
897,44,44,44,6,3,6,6,3,3,4,6,44,44,44,3
898,54,54,54,6,3,6,5,3,2,4,3,54,54,54,3
899,56,56,56,6,5,6,5,3,3,4,3,56,56,56,5
900,60,60,60,8,5,8,6,5,4,4,5,60,60,60,5
901,56,56,56,6,4,6,6,4,3,4,6,56,56,56,4
902,54,54,54,7,5,7,6,5,4,4,5,54,54,54,5
903,50,50,50,6,4,6,5,3,3,4,4,50,50,50,4
904,48,48,48,8,6,8,6,4,4,4,7,48,48,48,6
905,58,58,58,7,5,7,6,5,4,4,5,58,58,58,5
906,66,66,66,7,4,7,5,3,3,4,5,66,66,66,4
907,46,46,46,8,6,8,5,3,3,4,7,46,46,46,6
908,56,56,56,6,4,6,6,4,3,4,6,56,56,56,4
909,60,60,60,6,5,6,6,5,4,4,5,60,60,60,5
910,66,66,66,8,8,8,5,3,3,4,4,66,66,66,8
911,62,62,62,8,5,8,6,4,4,4,6,62,62,62,5
912,46,46,46,3,2,3,3,3,2,4,3,46,46,46,2
913,64,64,64,8,5,8,4,4,3,4,6,64,64,64,5
914,64,64,64,6,4,6,6,4,4,4,4,64,64,64,4
915,52,52,52,8,5,8,6,5,4,4,6,52,52,52,5
916,56,56,56,6,4,6,5,4,3,4,7,56,56,56,4
917,66,66,66,9,6,9,6,5,4,4,6,66,66,66,6
918,60,60,60,7,5,7,5,3,3,4,3,60,60,60,5
919,58,58,58,7,5,7,5,4,3,4,7,58,58,58,5
920,60,60,60,7,5,7,5,4,4,4,4,60,60,60,5
921,66,66,66,7,4,7,5,3,3,4,4,66,66,66,4
922,52,52,52,10,7,10,7,6,5,4,6,52,52,52,7
923,62,62,62,5,3,5,5,3,3,4,3,62,62,62,3
924,44,44,44,7,4,7,7,5,4,4,5,44,44,44,4
925,58,58,58,5,4,5,3,3,3,4,3,58,58,58,4
926,66,66,66,7,6,7,5,4,4,4,6,66,66,66,6
927,56,56,56,8,5,8,5,3,3,4,5,56,56,56,5
928,52,52,52,6,5,6,4,3,3,4,7,52,52,52,5
929,54,54,54,6,4,6,5,4,4,4,4,54,54,54,4
930,62,62,62,5,3,5,5,3,3,4,5,62,62,62,3
931,54,54,54,8,6,8,6,4,4,4,7,54,54,54,6
932,46,46,46,8,6,8,7,5,5,4,6,46,46,46,6
933,56,56,56,8,5,8,6,3,3,4,4,56,56,56,5
934,48,48,48,3,1,3,3,1,1,4,1,48,48,48,1
935,54,54,54,4,2,4,4,2,2,4,3,54,54,54,2
936,56,56,56,5,3,5,5,3,3,4,4,56,56,56,3
937,58,58,58,6,5,6,5,4,3,4,5,58,58,58,5
938,44,44,44,8,7,8,5,5,5,4,6,44,44,44,7
939,52,52,52,6,5,6,6,5,5,4,6,52,52,52,5
940,62,62,62,7,5,7,6,3,3,4,3,62,62,62,5
941,64,64,64,10,8,10,5,4,4,4,4,64,64,64,8
942,34,34,34,5,4,5,5,4,3,4,4,34,34,34,4
943,52,52,52,7,5,7,6,5,4,4,6,52,52,52,5
944,50,50,50,7,4,7,5,3,3,4,4,50,50,50,4
945,56,56,56,9,8,9,5,4,4,4,4,56,56,56,8
946,46,46,46,6,5,6,6,5,4,4,6,46,46,46,5
947,66,66,66,6,4,6,5,3,3,4,4,66,66,66,4
948,54,54,54,7,5,7,5,4,4,4,5,54,54,54,5
949,52,52,52,9,6,9,6,5,5,4,6,52,52,52,6
950,40,40,40,5,3,5,5,4,3,4,4,40,40,40,3
951,62,62,62,4,3,4,4,3,3,4,4,62,62,62,3
952,62,62,62,7,4,7,6,4,3,4,8,62,62,62,4
953,58,58,58,6,4,6,6,3,3,4,6,58,58,58,4
954,60,60,60,6,4,6,5,3,3,4,4,60,60,60,4
955,74,74,74,5,3,5,5,3,3,4,3,74,74,74,3
956,44,44,44,7,5,7,6,4,4,4,6,44,44,44,5
957,48,48,48,5,3,5,3,2,2,4,2,48,48,48,3
958,52,52,52,7,5,7,4,4,4,4,9,52,52,52,5
959,64,64,64,10,8,10,5,5,4,4,6,64,64,64,8
960,58,58,58,5,3,5,5,3,3,4,5,58,58,58,3
961,52,52,52,10,7,10,6,5,4,4,5,52,52,52,7
962,62,62,62,5,4,5,5,4,4,4,6,62,62,62,4
963,42,42,42,7,5,7,4,3,3,4,3,42,42,42,5
964,50,50,50,4,2,4,4,2,2,4,2,50,50,50,2
965,58,58,58,5,3,5,4,3,2,4,3,58,58,58,3
966,58,58,58,9,7,9,6,5,5,4,8,58,58,58,7
967,58,58,58,8,6,8,5,4,3,4,4,58,58,58,6
968,52,52,52,7,4,7,6,4,3,4,4,52,52,52,4
969,60,60,60,10,8,10,5,3,3,4,3,60,60,60,8
970,58,58,58,7,5,7,4,3,3,4,4,58,58,58,5
971,56,56,56,10,7,10,6,5,4,4,6,56,56,56,7
972,50,50,50,4,3,4,4,3,3,4,3,50,50,50,3
973,64,64,64,11,8,11,6,5,4,4,9,64,64,64,8
974,54,54,54,6,4,6,6,4,3,4,4,54,54,54,4
975,60,60,60,5,5,5,4,4,4,4,5,60,60,60,5
976,48,48,48,9,6,9,6,4,4,4,7,48,48,48,6
977,52,52,52,9,7,9,6,6,5,4,6,52,52,52,7
978,52,52,52,11,8,11,7,5,5,4,6,52,52,52,8
979,48,48,48,8,6,8,4,3,3,4,6,48,48,48,6
980,68,68,68,4,2,4,4,2,2,4,7,68,68,68,2
981,64,64,64,7,5,7,5,4,4,4,6,64,64,64,5
982,48,48,48,7,5,7,4,3,3,4,5,48,48,48,5
983,52,52,52,8,5,8,5,3,3,4,5,52,52,52,5
984,56,56,56,5,4,5,3,3,3,4,4,56,56,56,4
985,54,54,54,3,1,3,3,1,1,4,1,54,54,54,1
986,62,62,62,3,1,3,3,1,1,4,1,62,62,62,1
987,66,66,66,8,7,8,5,5,4,4,5,66,66,66,7
988,42,42,42,7,5,7,6,5,4,4,5,42,42,42,5
989,52,52,52,6,3,6,6,3,3,4,4,52,52,52,3
990,60,60,60,8,7,8,5,4,4,4,4,60,60,60,7
991,56,56,56,8,5,8,6,4,4,4,7,56,56,56,5
992,60,60,60,7,5,7,6,4,3,4,4,60,60,60,5
993,56,56,56,8,6,8,5,5,5,4,8,56,56,56,6
994,54,54,54,7,6,7,6,5,4,4,5,54,54,54,6
995,54,54,54,8,6,8,5,4,3,4,6,54,54,54,6
996,64,64,64,7,5,7,7,5,5,4,7,64,64,64,5
997,62,62,62,7,4,7,5,3,3,4,3,62,62,62,4
998,64,64,64,11,9,11,6,4,4,4,6,64,64,64,9
999,60,60,60,9,7,9,7,6,5,4,5,60,60,60,7


==> figures/common_dataset/results_oldf.csv <==
level1,level2,level3,level4,f_r - dont count SWAPS,f_r - count SWAPS as CX,agent optimized,agent optimized - don't count SWAPS,brute force optimum,agent_levels,korbinian
52,52,52,9,7,9,7,5,5,4,7
58,58,58,7,5,7,5,4,4,4,5
44,44,44,10,7,10,5,3,3,4,5
56,56,56,7,5,7,6,4,4,4,5
68,68,68,7,5,7,7,6,4,4,5
50,50,50,7,5,7,4,3,3,4,3
50,50,50,5,4,5,4,3,3,4,4
52,52,52,5,3,5,5,3,3,4,4
60,60,60,6,4,6,5,3,3,4,4
64,64,64,7,5,7,6,4,4,4,5
52,52,52,7,4,7,6,5,3,4,5
60,60,60,6,3,6,6,3,3,4,6
56,56,56,7,6,7,5,4,4,4,7
62,62,62,6,5,6,5,3,3,4,4
54,54,54,9,7,9,6,5,4,4,5
66,66,66,7,4,7,5,3,3,4,4
42,42,42,9,6,9,6,4,3,4,6
62,62,62,9,8,9,7,5,4,4,5
50,50,50,7,6,7,5,4,4,4,5
60,60,60,10,8,10,6,4,4,4,4
64,64,64,6,4,6,6,4,4,4,5
60,60,60,9,7,9,6,5,5,4,6
50,50,50,4,2,4,4,2,2,4,3
54,54,54,6,5,6,5,4,3,4,3
52,52,52,6,5,6,5,5,4,4,5
54,54,54,5,3,5,4,2,2,4,3
56,56,56,7,4,7,6,4,3,4,4
60,60,60,8,5,8,5,3,3,4,3
60,60,60,8,5,8,6,3,3,4,5
70,70,70,8,6,8,6,4,4,4,6
54,54,54,5,3,5,5,4,3,4,3
56,56,56,7,5,7,6,4,4,4,5
60,60,60,8,5,8,7,5,4,4,7
60,60,60,7,4,7,6,4,3,4,5
56,56,56,8,6,8,7,5,4,4,6
60,60,60,9,8,9,7,5,5,4,7
50,50,50,7,4,7,6,5,4,4,7
54,54,54,5,3,5,4,2,2,4,3
52,52,52,5,3,5,5,3,3,4,3
56,56,56,5,4,5,5,4,4,4,7
58,58,58,6,4,6,6,4,3,4,4
54,54,54,9,7,9,6,4,4,4,7
58,58,58,5,3,5,3,2,2,4,2
58,58,58,5,3,5,5,4,3,4,6
50,50,50,7,4,7,5,3,3,4,6
58,58,58,9,7,9,6,4,4,4,5
70,70,70,8,6,8,6,4,4,4,5
60,60,60,8,6,8,5,4,4,4,5
60,60,60,10,8,10,6,5,4,4,6
42,42,42,5,4,5,5,4,4,4,5
54,54,54,8,5,8,7,5,4,4,5
52,52,52,6,4,6,6,4,3,4,4
60,60,60,6,5,6,5,3,3,4,4
54,54,54,9,6,9,5,4,4,4,5
64,64,64,6,4,6,5,4,3,4,4
58,58,58,8,6,8,6,4,3,4,4
50,50,50,6,4,6,5,3,3,4,4
62,62,62,7,5,7,4,3,3,4,3
54,54,54,7,5,7,6,6,4,4,9
56,56,56,9,6,9,6,4,4,4,6
52,52,52,9,6,9,7,5,5,4,5
62,62,62,7,4,7,7,4,4,4,7
56,56,56,6,3,6,6,3,3,4,5
54,54,54,7,5,7,6,5,4,4,5
62,62,62,5,2,5,5,2,2,4,3
52,52,52,7,4,7,7,4,4,4,4
56,56,56,5,5,5,5,4,4,4,8
54,54,54,7,5,7,6,5,5,4,7
60,60,60,8,6,8,5,4,3,4,5
60,60,60,6,4,6,6,4,3,4,4
60,60,60,8,5,8,3,2,2,4,2
54,54,54,6,5,6,5,3,3,4,4
60,60,60,8,6,8,5,4,4,4,5
58,58,58,8,5,8,6,4,4,4,7
60,60,60,3,1,3,3,1,1,4,1
42,42,42,8,6,8,6,4,4,4,6
50,50,50,8,6,8,5,4,4,4,5
66,66,66,4,4,4,4,4,3,4,6
42,42,42,9,7,9,6,4,4,4,7
60,60,60,6,4,6,6,5,4,4,7
54,54,54,9,7,9,6,5,4,4,4
66,66,66,7,5,7,6,5,4,4,4
60,60,60,6,4,6,5,4,4,4,5
50,50,50,8,5,8,5,3,2,4,2
54,54,54,8,5,8,6,5,4,4,7
44,44,44,8,6,8,5,4,4,4,9
56,56,56,7,4,7,5,3,3,4,3
56,56,56,4,3,4,3,2,2,4,3
58,58,58,7,5,7,5,4,4,4,5
56,56,56,4,3,4,4,3,3,4,6
52,52,52,5,4,5,5,4,3,4,4
46,46,46,5,3,5,5,3,3,4,3
52,52,52,6,4,6,6,3,3,4,6
54,54,54,8,6,8,5,4,4,4,5
60,60,60,9,7,9,6,5,4,4,7
64,64,64,6,5,6,5,5,4,4,5
58,58,58,7,5,7,6,3,3,4,4
52,52,52,6,4,6,5,3,3,4,7
62,62,62,6,6,6,5,4,3,4,5
54,54,54,6,4,6,4,3,3,4,6
52,52,52,5,3,5,5,4,3,4,4
56,56,56,5,5,5,5,5,5,4,7
70,70,70,7,6,7,6,4,4,4,5
58,58,58,5,3,5,5,3,3,4,3
64,64,64,6,4,6,6,4,4,4,6
54,54,54,4,2,4,4,2,2,4,2
48,48,48,6,3,6,6,3,3,4,3
48,48,48,8,6,8,5,4,4,4,7
74,74,74,11,9,11,6,4,4,4,5
64,64,64,5,3,5,5,3,3,4,4
62,62,62,5,3,5,5,3,3,4,4
52,52,52,8,6,8,7,5,4,4,5
54,54,54,8,5,8,7,6,5,4,7
48,48,48,3,3,3,3,3,3,4,4
66,66,66,7,4,7,6,3,3,4,6
60,60,60,8,5,8,7,5,4,4,5
50,50,50,8,6,8,7,5,5,4,7
60,60,60,8,5,8,5,3,3,4,4
50,50,50,8,6,8,5,3,3,4,5
60,60,60,5,2,5,5,2,2,4,2
64,64,64,6,4,6,3,3,3,4,4
44,44,44,4,2,4,4,2,2,4,4
46,46,46,4,4,4,3,3,3,4,8
60,60,60,7,4,7,4,2,2,4,2
48,48,48,4,3,4,4,3,3,4,7
54,54,54,5,5,5,4,3,3,4,5
52,52,52,5,4,5,5,4,4,4,5
52,52,52,5,4,5,4,3,3,4,4
66,66,66,5,3,5,3,2,2,4,3
66,66,66,5,3,5,5,3,3,4,4
46,46,46,7,5,7,5,4,4,4,5
56,56,56,5,4,5,5,4,4,4,5
54,54,54,8,5,8,5,4,4,4,5
56,56,56,5,4,5,5,3,3,4,3
52,52,52,6,4,6,5,3,3,4,4
48,48,48,7,6,7,4,4,4,4,4
44,44,44,8,5,8,5,4,4,4,6
58,58,58,7,6,7,6,5,5,4,6
62,62,62,10,8,10,5,4,4,4,6
52,52,52,7,5,7,4,3,3,4,7
54,54,54,7,5,7,6,4,4,4,6
58,58,58,7,6,7,4,3,3,4,4
58,58,58,8,5,8,7,5,4,4,5
62,62,62,4,3,4,4,3,3,4,8
48,48,48,6,4,6,4,3,3,4,8
60,60,60,9,7,9,6,4,4,4,5
44,44,44,6,5,6,6,5,4,4,7
60,60,60,5,3,5,5,3,3,4,5
58,58,58,10,7,10,5,4,4,4,6
44,44,44,7,5,7,6,4,4,4,6
48,48,48,8,5,8,5,4,3,4,5
58,58,58,11,8,11,6,4,4,4,6
58,58,58,5,3,5,3,2,2,4,3
60,60,60,8,7,8,6,4,4,4,5
52,52,52,8,6,8,7,4,4,4,6
50,50,50,6,3,6,4,3,3,4,6
66,66,66,6,4,6,4,3,3,4,7
54,54,54,6,5,6,5,4,4,4,6
46,46,46,7,5,7,5,4,4,4,6
46,46,46,5,3,5,5,3,3,4,4
60,60,60,9,6,9,7,6,5,4,6
52,52,52,4,3,4,4,3,2,4,4
60,60,60,6,4,6,5,3,3,4,4
56,56,56,5,4,5,5,4,4,4,6
56,56,56,9,6,9,6,4,3,4,6
50,50,50,9,6,9,5,4,4,4,5
54,54,54,5,4,5,4,4,3,4,5
58,58,58,7,6,7,6,5,5,4,6
52,52,52,6,4,6,6,4,4,4,6
56,56,56,6,4,6,5,3,3,4,6
50,50,50,7,5,7,6,4,4,4,5
52,52,52,8,5,8,6,4,4,4,7
60,60,60,8,6,8,7,5,4,4,6
58,58,58,8,6,8,5,3,3,4,5
54,54,54,7,5,7,6,5,4,4,6
42,42,42,5,4,5,5,4,4,4,5
48,48,48,3,2,3,3,2,2,4,3
56,56,56,5,3,5,5,3,3,4,3
52,52,52,5,3,5,4,3,2,4,5
48,48,48,8,6,8,6,5,4,4,6
52,52,52,9,6,9,6,4,3,4,5
64,64,64,7,5,7,6,4,4,4,5
52,52,52,5,3,5,4,3,2,4,3
68,68,68,7,4,7,6,4,3,4,3
52,52,52,4,3,4,4,3,3,4,6
44,44,44,8,5,8,5,3,3,4,4
50,50,50,7,5,7,5,4,4,4,5
46,46,46,8,6,8,7,6,4,4,5
60,60,60,6,4,6,5,3,3,4,3
58,58,58,6,4,6,6,4,3,4,4
64,64,64,6,5,6,6,4,4,4,4
62,62,62,5,4,5,5,4,3,4,4
48,48,48,7,6,7,5,4,4,4,6
66,66,66,10,8,10,6,5,4,4,6
60,60,60,6,5,6,5,3,3,4,5
46,46,46,6,4,6,6,4,4,4,6
56,56,56,8,7,8,5,3,3,4,3
38,38,38,5,3,5,5,3,3,4,5
54,54,54,7,5,7,4,2,2,4,2
62,62,62,4,3,4,4,3,3,4,4
46,46,46,4,4,4,3,3,3,4,6
58,58,58,7,6,7,4,3,3,4,4
40,40,40,4,3,4,4,4,3,4,4
60,60,60,4,2,4,4,2,2,4,2
50,50,50,8,5,8,5,4,3,4,3
64,64,64,5,3,5,5,3,3,4,3
56,56,56,5,2,5,3,1,1,4,1
54,54,54,9,6,9,7,5,4,4,8
46,46,46,5,4,5,4,3,3,4,3
68,68,68,5,4,5,5,3,3,4,5
60,60,60,5,4,5,4,3,3,4,3
50,50,50,7,5,7,5,4,4,4,6
52,52,52,6,4,6,6,4,3,4,8
58,58,58,7,5,7,6,4,4,4,4
52,52,52,9,7,9,4,4,4,4,9
64,64,64,6,4,6,4,3,3,4,7
52,52,52,6,5,6,6,4,4,4,6
50,50,50,4,2,4,4,2,2,4,6
62,62,62,4,2,4,4,3,2,4,2
46,46,46,5,4,5,5,4,4,4,7
66,66,66,11,8,11,5,4,4,4,5
62,62,62,9,7,9,6,3,3,4,6
44,44,44,8,6,8,5,5,4,4,7
54,54,54,4,2,4,4,2,2,4,4
56,56,56,7,5,7,6,4,3,4,3
46,46,46,6,5,6,6,5,4,4,8
58,58,58,7,5,7,4,3,3,4,4
52,52,52,6,3,6,6,3,3,4,3
70,70,70,11,8,11,7,5,4,4,7
52,52,52,4,3,4,4,3,3,4,5
52,52,52,9,7,9,4,3,3,4,6
60,60,60,9,6,9,5,4,4,4,7
46,46,46,5,4,5,5,4,3,4,4
54,54,54,8,6,8,6,6,4,4,8
60,60,60,8,5,8,4,4,3,4,5
52,52,52,7,5,7,5,4,4,4,5
60,60,60,4,3,4,4,3,3,4,3
52,52,52,8,7,8,5,4,4,4,5
50,50,50,8,6,8,7,4,4,4,4
58,58,58,4,3,4,4,3,3,4,4
48,48,48,4,3,4,3,3,2,4,3
62,62,62,7,4,7,5,3,3,4,5
50,50,50,5,3,5,5,3,3,4,4
52,52,52,8,5,8,6,4,3,4,3
62,62,62,6,4,6,5,3,3,4,7
56,56,56,5,4,5,4,3,3,4,4
60,60,60,5,2,5,3,1,1,4,1
56,56,56,9,7,9,6,4,4,4,5
64,64,64,7,6,7,6,4,4,4,6
66,66,66,7,5,7,4,4,3,4,4
62,62,62,6,4,6,5,3,3,4,5
54,54,54,8,6,8,6,5,4,4,6
58,58,58,5,3,5,5,2,2,4,2
60,60,60,9,7,9,6,5,5,4,6
52,52,52,4,4,4,3,3,3,4,4
48,48,48,8,5,8,5,4,4,4,8
58,58,58,7,5,7,6,4,4,4,4
56,56,56,6,3,6,6,3,3,4,3
54,54,54,5,2,5,5,3,2,4,3
42,42,42,8,6,8,6,5,4,4,4
56,56,56,9,7,9,6,5,4,4,5
48,48,48,6,4,6,4,3,3,4,3
66,66,66,7,4,7,6,4,3,4,8
50,50,50,5,2,5,5,2,2,4,4
62,62,62,6,5,6,4,3,3,4,4
62,62,62,5,4,5,5,4,3,4,7
52,52,52,6,4,6,4,4,3,4,8
54,54,54,8,6,8,7,5,4,4,4
62,62,62,8,5,8,7,5,4,4,6
64,64,64,6,4,6,6,4,4,4,6
66,66,66,9,8,9,7,6,5,4,7
58,58,58,5,4,5,5,4,3,4,7
56,56,56,9,8,9,6,4,4,4,7
48,48,48,6,5,6,3,3,3,4,5
54,54,54,8,7,8,5,4,4,4,5
54,54,54,4,2,4,4,2,2,4,2
64,64,64,10,7,10,5,4,4,4,7
58,58,58,6,4,6,3,2,2,4,2
56,56,56,4,2,4,4,2,2,4,2
48,48,48,6,4,6,4,3,3,4,6
60,60,60,7,5,7,6,5,4,4,5
54,54,54,8,6,8,6,5,4,4,5
54,54,54,7,5,7,6,3,3,4,5
56,56,56,6,5,6,5,3,3,4,3
58,58,58,4,4,4,4,4,3,4,4
60,60,60,3,2,3,3,2,2,4,4
44,44,44,4,4,4,3,3,3,4,7
58,58,58,9,7,9,6,5,5,4,6
68,68,68,6,4,6,4,3,3,4,4
54,54,54,10,8,10,5,5,5,4,6
56,56,56,8,6,8,6,4,4,4,4
46,46,46,6,5,6,4,3,3,4,5
46,46,46,7,5,7,5,4,4,4,7
46,46,46,9,7,9,6,4,4,4,5
54,54,54,0,0,0,0,0,2,4,0
48,48,48,8,5,8,6,4,4,4,8
62,62,62,7,4,7,5,3,3,4,6
54,54,54,7,5,7,6,4,3,4,3
64,64,64,5,3,5,3,2,2,4,3
54,54,54,7,6,7,5,5,5,4,7
46,46,46,6,3,6,4,2,2,4,2
58,58,58,5,3,5,5,3,3,4,7
58,58,58,6,5,6,4,3,3,4,5
42,42,42,7,5,7,4,3,3,4,5
46,46,46,5,3,5,5,3,3,4,3
56,56,56,8,6,8,6,4,4,4,7
60,60,60,8,6,8,6,5,5,4,5
56,56,56,5,4,5,4,4,3,4,8
64,64,64,8,7,8,5,4,4,4,6
62,62,62,7,5,7,5,4,4,4,4
58,58,58,8,6,8,4,3,3,4,6
62,62,62,7,5,7,7,4,4,4,5
68,68,68,4,2,4,4,3,2,4,2
50,50,50,11,8,11,6,4,3,4,4
60,60,60,7,5,7,5,3,3,4,4
52,52,52,7,5,7,6,4,4,4,4
56,56,56,7,5,7,6,4,4,4,4
46,46,46,3,1,3,3,1,1,4,1
38,38,38,5,4,5,5,4,3,4,5
62,62,62,9,7,9,6,5,4,4,7
56,56,56,6,4,6,4,4,3,4,4
50,50,50,5,2,5,5,3,2,4,2
44,44,44,3,2,3,3,2,2,4,2
54,54,54,7,6,7,4,4,4,4,5
50,50,50,4,3,4,4,3,3,4,4
54,54,54,4,2,4,4,2,2,4,2
60,60,60,7,6,7,5,4,4,4,5
54,54,54,6,5,6,5,4,4,4,7
46,46,46,6,4,6,6,4,4,4,5
56,56,56,7,4,7,6,4,3,4,5
58,58,58,6,4,6,6,3,3,4,3
50,50,50,5,4,5,5,4,3,4,4
68,68,68,6,4,6,3,2,2,4,2
56,56,56,3,1,3,3,1,1,4,1
60,60,60,6,4,6,6,4,3,4,4
48,48,48,8,5,8,6,3,3,4,3
70,70,70,2,1,2,2,1,1,4,1
62,62,62,4,2,4,4,2,2,4,3
60,60,60,8,6,8,5,3,3,4,3
58,58,58,2,2,2,2,2,2,4,2
52,52,52,6,3,6,4,2,2,4,2
54,54,54,7,5,7,5,4,3,4,4
48,48,48,4,3,4,4,2,2,4,3
62,62,62,6,4,6,6,4,3,4,5
50,50,50,8,6,8,7,5,5,4,6
60,60,60,5,3,5,5,3,3,4,3
56,56,56,10,7,10,7,6,4,4,7
52,52,52,7,5,7,7,5,4,4,7
58,58,58,8,5,8,6,5,4,4,6
50,50,50,8,6,8,5,4,4,4,4
56,56,56,6,5,6,5,4,4,4,7
54,54,54,10,7,10,7,5,4,4,5
62,62,62,7,4,7,4,2,2,4,3
58,58,58,7,6,7,6,5,5,4,6
58,58,58,6,4,6,5,4,3,4,6
42,42,42,6,5,6,5,4,4,4,7
64,64,64,7,5,7,4,3,3,4,4
54,54,54,5,3,5,4,3,2,4,2
50,50,50,9,7,9,6,5,4,4,9
60,60,60,9,7,9,5,5,4,4,5
60,60,60,8,6,8,4,4,4,4,5
58,58,58,9,7,9,5,3,3,4,3
64,64,64,7,5,7,5,3,3,4,3
46,46,46,5,3,5,4,3,3,4,4
52,52,52,10,7,10,6,5,4,4,6
48,48,48,5,2,5,5,2,2,4,2
50,50,50,7,4,7,6,3,3,4,5
52,52,52,7,5,7,7,5,5,4,6
66,66,66,6,4,6,6,4,3,4,4
56,56,56,8,6,8,7,4,4,4,5
56,56,56,10,7,10,7,6,5,4,6
58,58,58,7,5,7,5,4,4,4,7
60,60,60,6,4,6,5,3,3,4,4
44,44,44,7,4,7,5,3,3,4,6
70,70,70,7,5,7,6,4,4,4,5
46,46,46,8,6,8,5,4,3,4,4
60,60,60,6,4,6,6,4,4,4,4
58,58,58,6,4,6,5,3,3,4,4
58,58,58,8,7,8,5,3,3,4,4
56,56,56,10,7,10,6,4,4,4,7
52,52,52,6,4,6,5,3,3,4,6
54,54,54,6,4,6,5,4,3,4,7
58,58,58,6,4,6,5,3,3,4,8
48,48,48,6,4,6,3,2,2,4,2
56,56,56,7,4,7,4,2,2,4,6
44,44,44,5,3,5,5,3,3,4,9
56,56,56,8,6,8,7,6,5,4,6
46,46,46,6,4,6,5,4,4,4,5
48,48,48,8,7,8,6,5,4,4,5
50,50,50,4,2,4,4,2,2,4,2
44,44,44,5,4,5,5,4,3,4,4
54,54,54,10,8,10,6,5,5,4,8
58,58,58,5,5,5,5,5,4,4,5
54,54,54,6,4,6,5,4,3,4,4
50,50,50,6,4,6,6,4,3,4,4
56,56,56,6,4,6,5,4,3,4,8
58,58,58,5,3,5,5,3,3,4,4
58,58,58,7,5,7,5,3,3,4,4
50,50,50,6,4,6,5,4,3,4,5
56,56,56,4,3,4,3,3,2,4,3
66,66,66,7,5,7,6,5,4,4,6
60,60,60,6,5,6,6,5,5,4,6
60,60,60,10,9,10,5,4,4,4,5
56,56,56,8,5,8,5,4,4,4,7
52,52,52,6,5,6,6,4,4,4,5
40,40,40,6,3,6,6,3,3,4,4
62,62,62,4,2,4,4,3,2,4,4
50,50,50,9,8,9,7,6,5,4,6
46,46,46,9,6,9,6,4,4,4,7
56,56,56,6,3,6,5,2,2,4,4
54,54,54,8,6,8,7,5,4,4,6
52,52,52,4,3,4,4,3,3,4,4
62,62,62,6,4,6,6,4,3,4,6
66,66,66,4,3,4,4,3,3,4,3
56,56,56,8,6,8,6,5,5,4,5
58,58,58,7,4,7,6,3,3,4,4
60,60,60,3,3,3,3,3,3,4,3
58,58,58,9,7,9,5,4,4,4,5
54,54,54,6,4,6,4,3,3,4,6
68,68,68,10,7,10,6,4,4,4,5
56,56,56,7,5,7,6,5,4,4,7
52,52,52,8,7,8,6,6,5,4,6
48,48,48,6,6,6,4,4,4,4,5
48,48,48,6,5,6,5,5,4,4,4
64,64,64,7,5,7,5,5,4,4,7
58,58,58,8,6,8,5,4,4,4,6
66,66,66,5,4,5,5,4,3,4,7
66,66,66,8,6,8,6,5,5,4,6
66,66,66,8,6,8,5,4,4,4,6
60,60,60,3,2,3,3,2,2,4,3
48,48,48,8,6,8,5,4,4,4,7
54,54,54,5,3,5,5,3,3,4,5
62,62,62,4,2,4,4,2,2,4,2
58,58,58,11,8,11,6,4,3,4,4
52,52,52,9,6,9,6,4,4,4,6
56,56,56,2,2,2,2,2,2,4,3
58,58,58,8,6,8,6,4,4,4,7
60,60,60,5,3,5,5,3,3,4,3
66,66,66,6,4,6,6,4,4,4,5
60,60,60,5,3,5,5,3,2,4,7
52,52,52,5,5,5,5,4,4,4,5
48,48,48,4,1,4,4,1,1,4,1
42,42,42,6,4,6,4,3,3,4,4
60,60,60,10,8,10,5,4,4,4,4
42,42,42,5,3,5,4,3,3,4,4
54,54,54,8,6,8,6,4,4,4,7
66,66,66,5,4,5,5,3,3,4,4
52,52,52,3,3,3,2,2,2,4,3
46,46,46,9,7,9,6,4,4,4,5
54,54,54,8,7,8,5,4,4,4,6
58,58,58,5,4,5,5,3,3,4,7
52,52,52,7,5,7,6,3,3,4,4
52,52,52,8,6,8,4,4,4,4,6
54,54,54,7,5,7,7,5,4,4,4
46,46,46,4,3,4,4,3,3,4,5
62,62,62,7,5,7,5,3,3,4,5
64,64,64,6,4,6,5,3,3,4,5
54,54,54,6,5,6,5,3,3,4,4
52,52,52,6,4,6,5,3,3,4,4
64,64,64,9,6,9,6,5,5,4,6
62,62,62,10,8,10,5,4,4,4,5
52,52,52,6,4,6,5,3,3,4,5
56,56,56,8,5,8,5,4,4,4,6
50,50,50,9,7,9,5,5,5,4,7
54,54,54,5,5,5,4,4,4,4,5
46,46,46,6,5,6,5,4,4,4,6
48,48,48,7,5,7,6,4,4,4,4
64,64,64,7,5,7,7,4,4,4,5
60,60,60,6,3,6,6,3,3,4,7
62,62,62,6,5,6,5,4,4,4,6
56,56,56,3,2,3,3,1,1,4,1
58,58,58,5,3,5,5,3,3,4,4
64,64,64,3,2,3,3,2,2,4,4
50,50,50,5,4,5,4,3,3,4,5
42,42,42,6,5,6,6,4,4,4,5
54,54,54,9,7,9,6,5,5,4,7
56,56,56,7,6,7,4,4,4,4,7
56,56,56,5,2,5,5,2,2,4,6
56,56,56,7,6,7,4,4,4,4,6
58,58,58,9,6,9,4,3,3,4,4
62,62,62,7,6,7,5,4,4,4,7
50,50,50,9,7,9,4,4,3,4,4
54,54,54,4,3,4,4,3,3,4,3
64,64,64,7,7,7,5,3,3,4,3
60,60,60,7,6,7,6,3,3,4,5
52,52,52,5,2,5,5,2,2,4,2
54,54,54,9,6,9,5,4,3,4,5
58,58,58,4,3,4,4,3,3,4,3
60,60,60,7,6,7,6,4,4,4,5
58,58,58,5,4,5,5,4,4,4,6
52,52,52,4,3,4,4,3,3,4,5
54,54,54,3,1,3,3,1,1,4,1
54,54,54,5,3,5,5,3,3,4,5
48,48,48,6,4,6,5,3,3,4,5
50,50,50,8,6,8,5,4,4,4,8
48,48,48,6,3,6,6,4,3,4,5
50,50,50,5,3,5,5,3,3,4,6
50,50,50,5,3,5,5,3,3,4,4
56,56,56,8,6,8,5,4,4,4,7
62,62,62,3,2,3,3,1,1,4,1
48,48,48,4,2,4,4,2,2,4,2
48,48,48,4,2,4,4,2,2,4,2
52,52,52,4,3,4,4,3,3,4,5
52,52,52,6,3,6,6,3,3,4,5
50,50,50,7,5,7,4,4,4,4,8
42,42,42,8,5,8,5,3,3,4,5
58,58,58,8,7,8,5,4,4,4,5
48,48,48,8,6,8,6,4,4,4,6
52,52,52,9,7,9,4,4,4,4,6
54,54,54,8,7,8,6,4,4,4,7
62,62,62,6,5,6,4,3,3,4,7
46,46,46,4,1,4,4,1,1,4,1
48,48,48,7,5,7,6,4,4,4,7
50,50,50,6,4,6,4,4,4,4,5
54,54,54,10,8,10,7,5,4,4,6
56,56,56,9,8,9,6,6,4,4,7
52,52,52,6,6,6,5,5,5,4,7
44,44,44,5,3,5,5,2,2,4,3
54,54,54,5,3,5,5,3,3,4,5
56,56,56,3,3,3,3,3,3,4,7
52,52,52,7,6,7,4,4,3,4,3
54,54,54,7,4,7,5,3,3,4,6
48,48,48,4,2,4,4,2,2,4,2
60,60,60,8,6,8,7,5,4,4,5
64,64,64,7,6,7,6,4,4,4,5
56,56,56,10,8,10,6,5,4,4,6
50,50,50,7,6,7,5,4,4,4,4
54,54,54,5,3,5,5,3,3,4,9
40,40,40,6,6,6,6,5,5,4,7
54,54,54,8,6,8,6,5,5,4,6
64,64,64,7,5,7,5,4,4,4,8
50,50,50,6,5,6,6,5,4,4,4
52,52,52,8,6,8,6,5,5,4,6
54,54,54,4,2,4,4,2,2,4,2
58,58,58,7,6,7,5,4,4,4,8
58,58,58,5,3,5,5,2,2,4,2
52,52,52,8,6,8,7,4,4,4,5
56,56,56,9,6,9,6,3,3,4,4
42,42,42,10,7,10,6,5,4,4,6
58,58,58,6,3,6,6,3,3,4,6
60,60,60,6,5,6,5,3,3,4,6
56,56,56,7,4,7,6,4,3,4,6
58,58,58,5,4,5,5,4,3,4,9
50,50,50,8,7,8,4,4,4,4,5
56,56,56,8,5,8,5,3,3,4,3
52,52,52,5,3,5,5,3,3,4,3
64,64,64,7,5,7,6,4,4,4,4
54,54,54,11,8,11,5,4,4,4,7
56,56,56,3,2,3,3,2,2,4,2
60,60,60,7,4,7,5,3,3,4,5
50,50,50,7,5,7,6,5,4,4,5
52,52,52,8,6,8,6,5,5,4,8
58,58,58,9,7,9,5,5,4,4,5
66,66,66,7,5,7,6,5,5,4,6
58,58,58,9,7,9,6,4,4,4,6
46,46,46,6,6,6,5,3,3,4,5
50,50,50,7,4,7,5,3,3,4,4
56,56,56,4,3,4,4,3,3,4,3
60,60,60,3,1,3,3,1,1,4,1
56,56,56,9,7,9,7,5,4,4,7
46,46,46,5,4,5,4,3,3,4,5
56,56,56,6,4,6,6,4,4,4,5
50,50,50,7,5,7,6,4,4,4,5
46,46,46,6,4,6,5,3,3,4,4
62,62,62,9,7,9,4,4,4,4,5
64,64,64,8,6,8,5,3,3,4,6
42,42,42,11,8,11,6,5,5,4,7
74,74,74,6,5,6,5,4,4,4,6
64,64,64,8,7,8,5,4,3,4,4
50,50,50,8,7,8,4,4,4,4,7
56,56,56,8,6,8,5,4,4,4,6
60,60,60,8,6,8,5,4,3,4,4
60,60,60,7,5,7,6,5,4,4,7
60,60,60,8,6,8,6,4,3,4,5
54,54,54,6,5,6,5,3,3,4,5
58,58,58,13,10,13,6,4,4,4,5
60,60,60,4,3,4,3,2,2,4,5
52,52,52,4,3,4,4,2,2,4,3
62,62,62,6,5,6,4,4,4,4,5
58,58,58,8,6,8,5,4,4,4,5
58,58,58,11,8,11,6,4,4,4,7
60,60,60,7,6,7,6,5,4,4,4
54,54,54,6,4,6,6,4,4,4,5
58,58,58,8,6,8,7,6,5,4,6
62,62,62,5,3,5,4,3,3,4,3
52,52,52,7,4,7,5,4,3,4,6
56,56,56,6,4,6,6,5,4,4,4
50,50,50,6,3,6,6,3,3,4,3
76,76,76,5,4,5,5,4,3,4,4
52,52,52,5,3,5,5,3,3,4,3
68,68,68,5,3,5,5,3,3,4,3
52,52,52,10,7,10,6,5,4,4,7
42,42,42,6,4,6,6,5,4,4,6
58,58,58,10,7,10,5,4,4,4,6
52,52,52,7,6,7,6,5,4,4,6
50,50,50,8,6,8,5,4,3,4,4
56,56,56,10,8,10,5,4,4,4,7
62,62,62,7,4,7,6,5,4,4,8
56,56,56,6,5,6,5,3,3,4,6
64,64,64,7,6,7,5,4,3,4,4
56,56,56,6,4,6,6,3,3,4,5
52,52,52,7,4,7,6,5,4,4,5
66,66,66,7,4,7,6,4,3,4,6
54,54,54,7,5,7,6,5,4,4,5
64,64,64,7,5,7,6,4,4,4,5
54,54,54,6,4,6,6,4,3,4,4
58,58,58,6,4,6,6,4,3,4,4
44,44,44,7,5,7,7,4,4,4,5
54,54,54,6,4,6,6,4,3,4,5
58,58,58,8,5,8,6,4,4,4,5
52,52,52,6,3,6,6,3,3,4,6
40,40,40,8,6,8,5,5,5,4,6
64,64,64,5,4,5,5,4,4,4,5
62,62,62,5,4,5,4,3,3,4,3
48,48,48,10,7,10,5,4,4,4,6
58,58,58,6,4,6,6,5,4,4,6
58,58,58,7,6,7,5,5,5,4,6
50,50,50,6,5,6,6,6,5,4,7
62,62,62,7,5,7,6,3,3,4,5
50,50,50,6,4,6,6,5,4,4,6
48,48,48,9,6,9,5,5,4,4,7
48,48,48,7,4,7,5,3,3,4,4
64,64,64,6,3,6,6,4,3,4,3
52,52,52,9,7,9,6,5,5,4,7
54,54,54,4,2,4,4,2,2,4,3
62,62,62,8,5,8,7,5,4,4,5
62,62,62,5,4,5,4,3,3,4,7
62,62,62,8,6,8,7,4,4,4,6
52,52,52,8,6,8,7,5,4,4,6
60,60,60,8,7,8,5,4,4,4,6
52,52,52,8,6,8,6,5,5,4,7
56,56,56,8,6,8,7,5,4,4,6
50,50,50,8,6,8,5,4,4,4,6
62,62,62,6,4,6,4,3,3,4,4
48,48,48,4,3,4,4,3,3,4,4
46,46,46,5,2,5,5,2,2,4,3
42,42,42,8,5,8,5,4,4,4,7
52,52,52,9,6,9,4,3,3,4,4
54,54,54,3,2,3,1,1,1,4,1
56,56,56,9,7,9,6,5,4,4,5
54,54,54,6,6,6,6,6,5,4,7
58,58,58,6,3,6,6,3,3,4,8
52,52,52,5,5,5,4,4,4,4,6
60,60,60,4,3,4,4,3,3,4,3
54,54,54,10,7,10,6,5,4,4,6
68,68,68,5,4,5,4,3,3,4,4
58,58,58,7,5,7,5,4,4,4,6
56,56,56,6,4,6,5,4,3,4,4
58,58,58,5,4,5,5,4,4,4,6
50,50,50,7,4,7,5,4,4,4,5
58,58,58,5,3,5,5,3,3,4,4
56,56,56,8,6,8,5,4,4,4,5
56,56,56,7,6,7,4,4,4,4,7
52,52,52,2,1,2,2,1,1,4,1
54,54,54,7,4,7,6,3,3,4,4
46,46,46,7,6,7,6,5,4,4,7
60,60,60,10,7,10,6,5,5,4,5
52,52,52,5,4,5,5,4,3,4,6
50,50,50,9,8,9,6,5,4,4,7
62,62,62,6,5,6,5,3,3,4,5
52,52,52,6,4,6,6,4,4,4,7
46,46,46,6,5,6,4,4,4,4,4
60,60,60,8,8,8,6,4,4,4,5
62,62,62,7,7,7,6,5,4,4,6
60,60,60,6,4,6,4,3,3,4,4
60,60,60,7,5,7,6,3,3,4,5
58,58,58,7,5,7,4,3,2,4,2
64,64,64,8,7,8,5,3,3,4,5
56,56,56,4,3,4,4,3,3,4,6
52,52,52,7,5,7,6,5,4,4,5
66,66,66,7,5,7,6,4,4,4,7
62,62,62,9,7,9,5,4,4,4,6
42,42,42,7,6,7,6,5,4,4,5
48,48,48,5,3,5,5,4,3,4,4
54,54,54,8,5,8,6,5,4,4,6
56,56,56,7,4,7,5,3,3,4,7
48,48,48,10,8,10,5,4,4,4,7
56,56,56,6,5,6,6,5,5,4,5
66,66,66,6,4,6,6,4,3,4,6
64,64,64,8,5,8,6,5,4,4,7
58,58,58,6,6,6,5,3,3,4,6
52,52,52,9,7,9,6,5,4,4,7
56,56,56,8,5,8,5,4,4,4,5
68,68,68,8,6,8,5,4,3,4,4
56,56,56,8,5,8,5,3,3,4,3
64,64,64,8,6,8,7,5,4,4,6
50,50,50,6,4,6,5,3,3,4,3
46,46,46,7,5,7,6,5,4,4,5
62,62,62,7,4,7,6,4,3,4,4
46,46,46,4,2,4,4,2,2,4,3
58,58,58,5,4,5,5,4,3,4,6
52,52,52,6,3,6,6,3,3,4,7
50,50,50,7,7,7,7,5,5,4,6
62,62,62,8,6,8,6,5,4,4,6
54,54,54,8,5,8,5,5,4,4,8
54,54,54,5,4,5,4,3,3,4,4
48,48,48,5,4,5,5,4,3,4,5
46,46,46,6,3,6,6,3,3,4,4
56,56,56,7,5,7,6,3,3,4,7
56,56,56,7,6,7,7,4,4,4,7
62,62,62,6,5,6,5,3,3,4,3
56,56,56,5,3,5,5,2,2,4,2
58,58,58,10,7,10,6,4,4,4,5
48,48,48,5,3,5,5,2,2,4,5
52,52,52,7,5,7,5,5,4,4,8
60,60,60,8,6,8,7,6,4,4,8
56,56,56,7,6,7,6,5,4,4,6
52,52,52,6,3,6,4,2,2,4,2
64,64,64,10,7,10,5,4,4,4,8
56,56,56,8,5,8,6,4,4,4,5
54,54,54,6,3,6,6,3,3,4,5
54,54,54,5,3,5,4,2,2,4,7
44,44,44,9,7,9,5,3,3,4,4
62,62,62,7,6,7,6,5,5,4,7
48,48,48,10,8,10,5,3,3,4,4
52,52,52,7,6,7,4,3,3,4,4
64,64,64,11,8,11,7,5,4,4,5
50,50,50,5,4,5,5,4,3,4,4
54,54,54,6,4,6,4,3,3,4,3
56,56,56,7,4,7,5,3,3,4,4
58,58,58,9,7,9,5,5,4,4,6
62,62,62,6,5,6,5,4,4,4,5
54,54,54,8,5,8,5,4,4,4,4
64,64,64,5,3,5,5,3,2,4,5
58,58,58,8,5,8,5,3,3,4,3
50,50,50,7,5,7,7,4,4,4,5
56,56,56,7,4,7,5,3,3,4,5
60,60,60,7,5,7,6,4,4,4,7
66,66,66,5,4,5,5,5,4,4,6
60,60,60,8,6,8,7,4,4,4,8
60,60,60,5,3,5,5,4,3,4,3
56,56,56,6,4,6,4,3,3,4,6
60,60,60,7,5,7,7,5,5,4,6
64,64,64,9,6,9,7,4,4,4,8
58,58,58,6,3,6,6,4,3,4,3
52,52,52,7,4,7,5,3,3,4,5
38,38,38,8,6,8,6,4,3,4,4
64,64,64,8,6,8,5,5,4,4,6
50,50,50,10,7,10,5,4,4,4,5
48,48,48,7,4,7,6,4,4,4,5
64,64,64,8,6,8,5,4,4,4,6
60,60,60,11,8,11,6,4,4,4,7
52,52,52,4,2,4,4,3,2,4,3
58,58,58,9,6,9,6,4,3,4,4
48,48,48,5,4,5,4,4,3,4,5
56,56,56,8,5,8,6,4,4,4,8
60,60,60,8,5,8,6,6,5,4,7
50,50,50,7,5,7,7,5,4,4,4
56,56,56,9,6,9,5,5,4,4,5
56,56,56,8,6,8,6,5,4,4,6
54,54,54,7,7,7,5,5,5,4,7
62,62,62,4,3,4,3,2,2,4,3
50,50,50,7,6,7,6,5,5,4,6
52,52,52,6,4,6,5,3,3,4,4
56,56,56,6,4,6,6,4,3,4,5
58,58,58,10,7,10,7,5,4,4,6
42,42,42,3,2,3,3,2,2,4,3
54,54,54,8,6,8,5,4,4,4,6
56,56,56,7,5,7,6,5,4,4,5
62,62,62,5,4,5,5,3,3,4,5
52,52,52,9,7,9,6,4,4,4,8
40,40,40,6,5,6,4,4,4,4,5
56,56,56,4,3,4,3,2,2,4,6
60,60,60,7,5,7,5,4,4,4,4
52,52,52,8,6,8,7,6,5,4,7
48,48,48,9,7,9,5,3,3,4,5
60,60,60,9,6,9,5,4,4,4,5
60,60,60,3,2,3,3,2,2,4,2
56,56,56,6,5,6,6,4,4,4,6
50,50,50,5,4,5,3,3,3,4,4
56,56,56,9,6,9,6,5,4,4,6
54,54,54,8,5,8,6,5,4,4,8
60,60,60,5,3,5,5,4,3,4,3
68,68,68,9,6,9,6,4,4,4,7
52,52,52,5,3,5,5,3,3,4,3
60,60,60,11,9,11,4,4,4,4,5
50,50,50,6,4,6,6,4,4,4,6
62,62,62,6,4,6,6,4,4,4,6
58,58,58,7,4,7,5,4,3,4,4
56,56,56,4,3,4,4,3,3,4,7
48,48,48,4,4,4,3,3,3,4,3
50,50,50,12,9,12,7,5,5,4,8
70,70,70,7,6,7,5,5,4,4,7
58,58,58,6,4,6,6,4,3,4,5
52,52,52,8,6,8,6,3,3,4,3
54,54,54,5,3,5,5,3,3,4,4
56,56,56,7,5,7,6,4,3,4,6
54,54,54,8,5,8,5,3,3,4,3
58,58,58,6,5,6,4,3,3,4,3
60,60,60,10,7,10,5,3,3,4,6
50,50,50,10,8,10,6,4,4,4,5
36,36,36,7,4,7,4,3,3,4,3
40,40,40,10,8,10,5,4,4,4,5
58,58,58,7,5,7,7,5,5,4,7
62,62,62,6,5,6,5,4,4,4,5
62,62,62,4,3,4,4,3,3,4,3
56,56,56,7,5,7,6,3,3,4,4
58,58,58,9,6,9,5,4,3,4,6
54,54,54,9,6,9,5,4,4,4,7
68,68,68,7,5,7,5,5,4,4,6
50,50,50,7,6,7,5,4,4,4,6
54,54,54,2,1,2,2,1,1,4,7
56,56,56,4,2,4,4,3,2,4,2
54,54,54,3,2,3,3,2,2,4,3
50,50,50,6,5,6,5,4,4,4,4
64,64,64,7,5,7,4,3,3,4,3
52,52,52,8,5,8,5,4,4,4,4
54,54,54,4,2,4,4,2,2,4,3
66,66,66,5,4,5,4,3,3,4,5
44,44,44,7,5,7,6,3,3,4,4
58,58,58,7,4,7,6,4,3,4,4
58,58,58,5,4,5,5,4,3,4,3
52,52,52,7,5,7,5,3,3,4,3
56,56,56,9,7,9,6,4,4,4,7
46,46,46,4,3,4,4,3,3,4,3
48,48,48,6,5,6,5,3,3,4,5
62,62,62,6,3,6,6,3,3,4,4
62,62,62,8,5,8,5,3,3,4,6
60,60,60,7,4,7,6,4,3,4,4
48,48,48,8,6,8,7,5,4,4,5
60,60,60,5,5,5,4,4,4,4,5
48,48,48,2,2,2,2,2,2,4,3
60,60,60,7,6,7,4,4,4,4,5
58,58,58,5,3,5,5,3,3,4,4
50,50,50,7,4,7,7,5,4,4,5
42,42,42,4,2,4,4,2,2,4,4
52,52,52,6,4,6,6,4,4,4,6
60,60,60,8,6,8,6,4,3,4,3
46,46,46,7,4,7,6,4,3,4,6
44,44,44,9,6,9,6,5,4,4,6
58,58,58,8,6,8,5,4,4,4,5
60,60,60,6,5,6,4,4,4,4,6
54,54,54,7,4,7,5,3,3,4,3
58,58,58,7,4,7,6,3,3,4,9
60,60,60,9,7,9,4,4,4,4,7
52,52,52,11,9,11,6,5,5,4,7
60,60,60,9,7,9,7,5,5,4,6
60,60,60,10,8,10,5,5,4,4,6
50,50,50,10,7,10,6,6,5,4,5
56,56,56,6,5,6,4,4,4,4,5
48,48,48,5,2,5,5,2,2,4,3
58,58,58,8,5,8,7,5,4,4,5
48,48,48,7,5,7,6,4,4,4,7
72,72,72,8,5,8,7,5,5,4,6
52,52,52,5,4,5,5,3,3,4,5
70,70,70,6,4,6,6,4,3,4,4
42,42,42,7,5,7,6,3,3,4,6
56,56,56,6,4,6,6,4,3,4,4
42,42,42,9,6,9,7,6,5,4,7
58,58,58,5,3,5,5,3,3,4,5
50,50,50,10,7,10,5,3,3,4,8
58,58,58,8,6,8,7,4,4,4,7
54,54,54,7,7,7,5,5,4,4,5
52,52,52,9,7,9,7,5,5,4,7
64,64,64,7,4,7,7,4,4,4,5
58,58,58,6,6,6,6,5,5,4,5
48,48,48,6,5,6,6,4,4,4,5
50,50,50,6,4,6,5,3,3,4,5
52,52,52,7,4,7,5,3,3,4,4
58,58,58,7,5,7,6,5,4,4,4
52,52,52,6,4,6,4,3,3,4,5
44,44,44,6,4,6,5,3,3,4,3
48,48,48,6,4,6,6,4,3,4,3
62,62,62,9,6,9,5,4,4,4,7
44,44,44,9,7,9,6,5,4,4,5
46,46,46,7,4,7,6,4,4,4,6
56,56,56,8,5,8,5,4,4,4,6
50,50,50,9,6,9,6,5,4,4,4
60,60,60,8,6,8,5,3,3,4,8
62,62,62,9,6,9,6,5,4,4,5
56,56,56,6,4,6,6,4,4,4,4
66,66,66,8,6,8,7,5,4,4,6
58,58,58,9,6,9,6,4,4,4,4
52,52,52,5,3,5,3,2,2,4,3
52,52,52,4,4,4,4,3,3,4,6
50,50,50,7,4,7,4,3,3,4,4
42,42,42,9,6,9,6,5,4,4,8
62,62,62,6,3,6,6,3,3,4,3
50,50,50,6,5,6,4,3,3,4,5
56,56,56,7,4,7,6,5,4,4,6
52,52,52,8,7,8,7,4,4,4,4
60,60,60,8,6,8,5,4,4,4,7
56,56,56,9,6,9,5,4,3,4,4
40,40,40,8,6,8,7,6,5,4,5
68,68,68,7,5,7,7,4,4,4,6
62,62,62,5,4,5,4,3,3,4,4
54,54,54,9,6,9,6,3,3,4,6
62,62,62,6,4,6,6,4,3,4,6
64,64,64,6,4,6,5,3,3,4,8
58,58,58,7,4,7,5,3,3,4,4
64,64,64,7,4,7,6,3,3,4,7
70,70,70,9,8,9,6,4,4,4,6
60,60,60,7,5,7,5,4,4,4,5
46,46,46,8,6,8,6,4,4,4,6
54,54,54,9,7,9,4,4,4,4,4
54,54,54,7,4,7,5,4,4,4,5
52,52,52,7,4,7,5,3,3,4,5
44,44,44,6,3,6,6,3,3,4,6
54,54,54,6,3,6,5,3,2,4,3
56,56,56,6,5,6,5,3,3,4,3
60,60,60,8,5,8,6,5,4,4,5
56,56,56,6,4,6,6,4,3,4,6
54,54,54,7,5,7,6,5,4,4,5
50,50,50,6,4,6,5,3,3,4,4
48,48,48,8,6,8,6,4,4,4,7
58,58,58,7,5,7,6,5,4,4,5
66,66,66,7,4,7,5,3,3,4,5
46,46,46,8,6,8,5,3,3,4,7
56,56,56,6,4,6,6,4,3,4,6
60,60,60,6,5,6,6,5,4,4,5
66,66,66,8,8,8,5,3,3,4,4
62,62,62,8,5,8,6,4,4,4,6
46,46,46,3,2,3,3,3,2,4,3
64,64,64,8,5,8,4,4,3,4,6
64,64,64,6,4,6,6,4,4,4,4
52,52,52,8,5,8,6,5,4,4,6
56,56,56,6,4,6,5,4,3,4,7
66,66,66,9,6,9,6,5,4,4,6
60,60,60,7,5,7,5,3,3,4,3
58,58,58,7,5,7,5,4,3,4,7
60,60,60,7,5,7,5,4,4,4,4
66,66,66,7,4,7,5,3,3,4,4
52,52,52,10,7,10,7,6,5,4,6
62,62,62,5,3,5,5,3,3,4,3
44,44,44,7,4,7,7,5,4,4,5
58,58,58,5,4,5,3,3,3,4,3
66,66,66,7,6,7,5,4,4,4,6
56,56,56,8,5,8,5,3,3,4,5
52,52,52,6,5,6,4,3,3,4,7
54,54,54,6,4,6,5,4,4,4,4
62,62,62,5,3,5,5,3,3,4,5
54,54,54,8,6,8,6,4,4,4,7
46,46,46,8,6,8,7,5,5,4,6
56,56,56,8,5,8,6,3,3,4,4
48,48,48,3,1,3,3,1,1,4,1
54,54,54,4,2,4,4,2,2,4,3
56,56,56,5,3,5,5,3,3,4,4
58,58,58,6,5,6,5,4,3,4,5
44,44,44,8,7,8,5,5,5,4,6
52,52,52,6,5,6,6,5,5,4,6
62,62,62,7,5,7,6,3,3,4,3
64,64,64,10,8,10,5,4,4,4,4
34,34,34,5,4,5,5,4,3,4,4
52,52,52,7,5,7,6,5,4,4,6
50,50,50,7,4,7,5,3,3,4,4
56,56,56,9,8,9,5,4,4,4,4
46,46,46,6,5,6,6,5,4,4,6
66,66,66,6,4,6,5,3,3,4,4
54,54,54,7,5,7,5,4,4,4,5
52,52,52,9,6,9,6,5,5,4,6
40,40,40,5,3,5,5,4,3,4,4
62,62,62,4,3,4,4,3,3,4,4
62,62,62,7,4,7,6,4,3,4,8
58,58,58,6,4,6,6,3,3,4,6
60,60,60,6,4,6,5,3,3,4,4
74,74,74,5,3,5,5,3,3,4,3
44,44,44,7,5,7,6,4,4,4,6
48,48,48,5,3,5,3,2,2,4,2
52,52,52,7,5,7,4,4,4,4,9
64,64,64,10,8,10,5,5,4,4,6
58,58,58,5,3,5,5,3,3,4,5
52,52,52,10,7,10,6,5,4,4,5
62,62,62,5,4,5,5,4,4,4,6
42,42,42,7,5,7,4,3,3,4,3
50,50,50,4,2,4,4,2,2,4,2
58,58,58,5,3,5,4,3,2,4,3
58,58,58,9,7,9,6,5,5,4,8
58,58,58,8,6,8,5,4,3,4,4
52,52,52,7,4,7,6,4,3,4,4
60,60,60,10,8,10,5,3,3,4,3
58,58,58,7,5,7,4,3,3,4,4
56,56,56,10,7,10,6,5,4,4,6
50,50,50,4,3,4,4,3,3,4,3
64,64,64,11,8,11,6,5,4,4,9
54,54,54,6,4,6,6,4,3,4,4
60,60,60,5,5,5,4,4,4,4,5
48,48,48,9,6,9,6,4,4,4,7
52,52,52,9,7,9,6,6,5,4,6
52,52,52,11,8,11,7,5,5,4,6
48,48,48,8,6,8,4,3,3,4,6
68,68,68,4,2,4,4,2,2,4,7
64,64,64,7,5,7,5,4,4,4,6
48,48,48,7,5,7,4,3,3,4,5
52,52,52,8,5,8,5,3,3,4,5
56,56,56,5,4,5,3,3,3,4,4
54,54,54,3,1,3,3,1,1,4,1
62,62,62,3,1,3,3,1,1,4,1
66,66,66,8,7,8,5,5,4,4,5
42,42,42,7,5,7,6,5,4,4,5
52,52,52,6,3,6,6,3,3,4,4
60,60,60,8,7,8,5,4,4,4,4
56,56,56,8,5,8,6,4,4,4,7
60,60,60,7,5,7,6,4,3,4,4
56,56,56,8,6,8,5,5,5,4,8
54,54,54,7,6,7,6,5,4,4,5
54,54,54,8,6,8,5,4,3,4,6
64,64,64,7,5,7,7,5,5,4,7
62,62,62,7,4,7,5,3,3,4,3
64,64,64,11,9,11,6,4,4,4,6
60,60,60,9,7,9,7,6,5,4,5


==> figures/results.csv <==
,level1,level2,level3,level4,f_r - dont count SWAPS,f_r - count SWAPS as CX,agent optimized,agent optimized - don't count SWAPS,agent_levels
0,39,39,23,23,20,23,22,19,3
1,43,43,52,30,26,30,30,28,4
2,36,36,36,31,30,31,29,25,3
3,40,40,34,31,32,36,35,33,3
4,36,36,35,28,24,28,28,25,4
5,40,40,41,29,27,30,27,24,4
6,31,31,22,32,19,22,23,21,3
7,49,47,40,37,33,35,32,29,5
8,47,47,43,38,26,28,29,28,3
9,40,40,42,24,23,24,36,33,3
10,36,36,36,36,34,36,33,31,4
11,42,42,41,42,38,42,37,35,4
12,36,36,48,46,33,36,36,36,1
13,41,41,50,25,22,25,25,22,4
14,34,34,30,37,34,37,25,23,3
15,39,39,34,26,23,26,24,21,3
16,46,46,38,33,29,33,27,24,4
17,30,30,28,31,28,31,27,25,4
18,44,44,42,42,38,42,32,30,3
19,45,45,38,40,34,36,35,33,4
20,37,37,42,32,30,32,32,32,4
21,40,40,35,35,32,35,33,30,3
22,43,43,49,35,32,35,39,37,4
23,33,33,31,32,25,29,32,31,3
24,46,46,34,33,29,30,29,26,3
25,37,35,27,30,36,39,22,21,3
26,43,43,51,45,39,42,41,39,4
27,44,44,45,42,35,37,31,28,3
28,43,43,39,35,33,35,31,29,3
29,41,41,46,29,25,29,29,25,4
30,42,42,41,32,30,34,33,31,4
31,39,39,44,35,31,33,31,29,4
32,43,43,43,33,30,33,29,27,4
33,41,41,41,36,33,36,30,27,4
34,40,40,33,29,26,29,25,24,4
35,41,41,39,26,24,26,26,24,4
36,42,42,49,29,28,29,26,24,3
37,49,49,45,24,21,24,22,19,4
38,43,41,48,30,22,26,29,26,3
39,33,33,37,33,30,33,30,28,3
40,31,31,32,32,26,30,26,23,4
41,35,35,24,25,24,25,24,24,3
42,29,29,35,32,28,31,29,29,1
43,34,34,43,44,40,44,33,30,3
44,36,36,39,30,25,28,29,26,3
45,48,46,40,35,33,35,34,33,3
46,29,29,43,41,40,43,29,29,1
47,43,43,28,32,29,32,24,23,3
48,33,33,32,30,27,30,31,30,1
49,41,41,26,29,26,27,21,19,4
50,45,45,35,24,24,28,26,25,3
51,44,44,51,44,40,44,28,26,4
52,44,44,37,31,29,31,33,30,4
53,41,41,29,29,28,29,24,23,4
54,44,44,24,23,22,23,23,22,3
55,45,45,37,36,32,35,35,34,4
56,41,41,37,34,27,30,23,22,4
57,42,42,32,28,26,28,28,27,3
58,42,40,42,29,23,27,25,23,3
59,36,34,34,36,32,35,28,27,4
60,33,31,37,35,32,35,30,28,3
61,41,41,33,32,24,28,28,25,3
62,34,34,42,41,30,33,31,28,4
63,43,43,42,35,31,34,29,26,4
64,37,37,43,33,23,26,27,24,4
65,36,36,31,36,33,36,29,27,4
66,43,43,34,34,24,27,30,27,3
67,41,41,45,36,35,36,30,29,4
68,42,42,41,30,27,30,30,26,3
69,41,41,29,36,34,36,22,20,3
70,38,38,34,32,30,32,25,24,4
71,34,34,37,36,30,33,32,29,4
72,41,41,40,37,33,37,30,28,3
73,46,46,35,30,26,30,28,26,4
74,41,41,27,37,34,37,26,23,3
75,43,43,31,31,25,28,21,19,4
76,39,39,42,32,29,32,33,30,3
77,43,43,34,35,32,35,31,28,3
78,45,45,26,32,31,32,25,23,4
79,43,43,43,40,27,29,34,32,4
80,44,44,51,37,34,37,30,27,4
81,33,33,36,37,29,32,29,27,3
82,42,42,41,28,28,32,28,24,4
83,49,49,35,34,31,34,33,30,3
84,35,35,36,36,33,35,32,31,3
85,44,44,44,38,29,32,31,28,4
86,41,41,51,30,29,30,26,26,4
87,40,40,28,31,27,31,21,18,4
88,46,46,36,34,30,34,32,30,3
89,35,35,51,34,31,34,32,30,3
90,41,41,33,29,26,29,29,27,3
91,32,32,33,27,25,27,26,24,4
92,38,38,40,32,29,32,32,31,4
93,46,46,37,32,30,32,28,26,4
94,39,39,48,45,42,45,38,37,3
95,38,38,35,40,36,38,31,29,4
96,36,36,38,27,25,27,26,24,4
97,40,40,45,45,40,42,37,35,4
98,32,32,47,45,40,42,32,32,1
99,31,31,25,32,28,32,23,20,4
100,47,47,36,28,26,28,28,27,4
101,44,44,35,33,31,33,28,26,3
102,51,51,47,33,30,33,31,29,4
103,33,33,43,39,35,39,33,33,1
104,44,44,24,23,19,21,21,19,3
105,42,42,44,35,33,36,29,27,4
106,42,42,45,31,26,28,28,25,4
107,39,39,30,36,34,36,28,26,3
108,42,42,43,25,22,25,19,16,3
109,40,40,41,38,26,28,24,22,4
110,38,38,42,39,36,39,28,25,4
111,40,40,56,44,38,41,39,37,4
112,39,39,34,32,31,35,32,28,4
113,36,36,31,30,25,29,27,26,4
114,35,35,35,34,31,34,27,25,3
115,43,43,41,38,35,38,30,28,3
116,38,38,39,28,26,28,37,35,4
117,49,49,48,36,38,39,32,31,4
118,43,43,47,32,31,35,32,30,4
119,38,38,50,39,37,39,38,38,1
120,50,50,47,31,23,25,23,20,3
121,39,39,30,50,42,45,31,30,4
122,33,33,38,32,27,31,32,30,1
123,30,30,42,38,34,38,30,30,1
124,49,49,34,29,27,29,29,28,3
125,39,39,39,42,38,42,36,33,4
126,42,42,47,47,47,47,37,35,4
127,40,40,47,47,35,39,40,40,1
128,36,36,31,31,28,31,28,25,4
129,33,33,37,35,32,35,27,25,4
130,42,42,28,27,25,27,19,18,4
131,37,37,33,38,32,34,36,33,4
132,35,33,34,34,27,30,27,25,4
133,46,46,33,33,30,33,29,26,4
134,46,44,42,30,23,25,25,22,4
135,41,41,37,32,28,32,30,27,4
136,40,40,38,26,22,26,23,20,4
137,45,45,40,28,30,32,34,33,4
138,38,36,25,27,20,24,25,24,3
139,31,31,32,36,30,33,25,22,4
140,35,35,38,38,36,38,34,34,1
141,49,49,35,27,26,27,25,23,4
142,39,39,30,36,29,32,24,21,3
143,41,41,32,33,25,27,30,27,4
144,43,43,47,35,33,35,36,33,3
145,36,36,37,32,28,32,29,27,4
146,40,40,47,41,38,41,37,35,4
147,38,38,45,37,35,37,35,34,4
148,45,45,35,33,30,33,31,28,4
149,41,41,41,26,25,26,30,27,3
150,32,30,36,29,26,29,29,26,4
151,48,48,36,40,37,40,33,31,3
152,39,39,43,45,29,31,39,39,1
153,41,41,52,32,29,32,30,27,3
154,39,39,39,32,29,30,27,25,4
155,38,38,30,36,33,36,28,26,3
156,43,41,43,31,28,31,29,26,4
157,45,45,40,36,35,38,28,28,4
158,43,43,55,30,28,30,22,19,3
159,41,41,27,27,24,27,26,24,4
160,44,44,39,35,33,36,28,27,4
161,41,41,21,23,21,23,19,17,4
162,38,38,33,38,35,38,32,32,4
163,41,41,28,21,18,21,21,18,4
164,38,38,40,31,29,31,26,24,4
165,40,40,32,29,27,29,26,25,3
166,35,35,29,26,24,26,26,23,3
167,36,36,50,38,35,39,34,31,3
168,35,35,30,29,24,26,22,19,5
169,47,47,51,34,30,32,29,28,4
170,41,41,39,38,35,38,32,30,4
171,45,45,45,32,30,32,32,30,4
172,35,33,33,28,24,27,31,29,4
173,43,43,50,33,31,33,34,31,4
174,47,47,43,30,22,23,28,25,4
175,39,39,34,25,21,25,22,18,3
176,48,48,39,31,29,31,31,29,4
177,35,33,37,42,36,38,32,30,4
178,48,48,43,34,31,34,28,28,4
179,37,37,36,33,28,31,28,24,3
180,34,34,30,32,29,32,27,24,3
181,51,51,34,38,35,38,32,30,3
182,38,38,40,38,35,38,35,32,4
183,51,51,27,28,20,24,24,23,3
184,43,43,42,36,34,38,33,31,4
185,49,45,39,35,32,35,30,27,3
186,37,37,41,26,21,25,23,19,4
187,52,52,28,29,25,29,23,22,3
188,47,47,35,26,30,33,24,22,4
189,42,42,43,36,39,42,37,36,3
190,31,31,48,37,31,34,28,25,4
191,46,46,38,29,28,29,24,22,4
192,45,45,34,37,34,37,27,24,4
193,41,41,49,46,42,46,35,32,4
194,34,32,34,35,25,29,25,22,4
195,46,46,42,30,28,30,27,25,4
196,40,40,47,47,41,43,30,29,4
197,40,40,46,34,31,34,35,33,4
198,39,39,48,38,35,38,29,28,4
199,43,43,46,34,39,41,36,35,3
200,39,39,40,28,26,28,22,20,4
201,41,41,37,26,24,26,22,20,4
202,46,46,42,40,42,46,35,34,4
203,35,35,35,29,27,29,35,35,1
204,43,43,35,29,26,30,30,26,3
205,41,41,43,47,42,44,39,37,1
206,39,35,34,27,27,28,24,22,4
207,43,43,45,38,32,35,34,31,4
208,38,38,23,23,21,23,23,20,3
209,40,40,43,38,26,29,29,28,4
210,48,48,37,31,27,31,27,24,4
211,41,41,31,32,28,32,32,29,3
212,51,51,31,33,28,31,24,21,3
213,41,41,43,40,36,40,34,32,3
214,39,39,42,30,30,33,31,28,4
215,35,35,40,34,32,34,32,30,4
216,44,44,50,30,27,30,23,22,4
217,40,40,40,37,31,32,31,30,3
218,41,41,30,26,24,26,25,22,3
219,31,31,31,31,30,31,25,25,3
220,30,30,31,37,36,38,30,30,1
221,43,43,44,22,20,22,24,22,4
222,45,45,40,40,33,35,27,24,4
223,44,44,36,38,34,38,33,30,3
224,41,41,36,25,23,25,22,19,4
225,39,39,33,32,29,32,32,29,4
226,39,39,49,46,42,44,39,39,1
227,43,43,49,42,39,42,39,35,3
228,38,38,45,46,44,46,38,38,1
229,40,38,38,26,24,26,25,25,4
230,44,44,41,29,24,26,25,25,4
231,30,30,37,26,24,26,26,25,3
232,39,39,39,26,26,29,25,23,4
233,40,40,28,19,16,19,25,22,3
234,40,40,40,32,28,32,29,28,4
235,36,36,40,29,22,24,22,20,4
236,36,36,38,31,29,31,26,24,3
237,37,37,36,30,29,31,29,27,4
238,37,37,48,23,20,22,24,21,4
239,48,48,29,24,22,24,23,22,3
240,36,36,41,26,23,26,21,17,4
241,35,35,34,33,25,29,26,24,3
242,35,35,39,36,29,30,33,32,3
243,38,38,30,33,30,33,26,23,3
244,42,42,35,29,25,29,27,24,3
245,35,35,45,41,34,37,33,32,4
246,41,41,37,32,29,32,27,27,3
247,41,41,47,33,31,33,33,30,4
248,43,43,43,36,27,29,25,24,4
249,38,36,30,32,29,32,33,32,3
250,43,43,35,33,28,30,30,30,3
251,39,39,37,41,26,29,28,26,3
252,37,37,35,36,33,36,33,29,3
253,43,43,43,32,29,32,28,26,4
254,40,40,38,26,25,26,28,28,3
255,41,41,34,31,28,31,30,26,3
256,35,35,38,32,28,31,32,29,3
257,36,36,40,32,30,32,23,23,4
258,37,37,37,39,40,43,35,34,1
259,44,44,38,42,39,42,31,31,3
260,43,43,34,35,30,32,32,29,3
261,38,38,43,38,30,34,36,34,4
262,36,36,37,39,35,39,33,33,3
263,41,41,35,27,25,27,23,21,3
264,44,44,38,26,23,26,32,30,3
265,47,47,45,46,42,46,39,37,4
266,34,34,44,39,39,43,32,29,4
267,45,45,31,27,27,27,23,23,4
268,34,34,39,31,25,27,25,23,4
269,40,40,38,36,31,33,38,36,3
270,39,39,37,36,35,36,28,25,4
271,40,40,46,47,39,41,34,34,5
272,39,39,34,33,30,33,31,28,4
273,33,31,28,29,22,26,24,20,4
274,43,43,38,36,24,27,24,23,4
275,49,49,44,33,29,33,22,20,4
276,38,38,28,27,26,27,22,21,3
277,36,36,42,33,30,33,33,30,4
278,41,41,30,30,28,30,30,28,3
279,35,35,35,26,22,25,23,21,4
280,40,40,47,42,40,42,31,30,3
281,44,44,43,36,33,36,33,31,4
282,37,37,44,32,30,33,33,32,4
283,39,39,28,24,22,24,24,22,4
284,46,46,52,38,36,38,28,26,3
285,37,37,34,29,26,29,32,29,4
286,41,41,42,36,33,36,27,24,4
287,44,44,44,38,24,27,27,24,4
288,39,39,44,30,27,30,26,24,4
289,43,43,34,34,32,34,28,25,3
290,45,45,38,36,31,34,34,32,3
291,28,28,32,28,27,28,28,28,1
292,47,47,39,37,30,33,35,32,4
293,37,37,41,48,32,34,33,30,4
294,39,39,41,34,31,34,35,34,4
295,39,39,38,40,33,36,29,28,4
296,48,48,45,35,29,32,32,30,3
297,40,40,40,34,32,34,33,29,4
298,41,41,57,35,32,35,29,27,4
299,42,42,49,32,29,32,31,29,3
300,47,47,39,34,33,36,31,29,4
301,37,37,41,33,37,39,29,28,4
302,45,45,43,29,25,29,28,25,4
303,41,41,43,31,26,30,31,30,3
304,38,38,26,28,25,29,26,25,3
305,45,45,25,31,28,31,28,25,3
306,38,38,41,37,29,32,20,19,4
307,47,47,40,46,40,44,38,35,4
308,38,38,35,29,25,28,24,23,3
309,43,43,41,35,31,35,31,28,4
310,46,46,29,32,28,32,26,23,3
311,34,32,41,33,31,33,30,28,4
312,32,32,41,30,29,30,30,29,4
313,39,39,37,38,36,38,30,29,3
314,35,35,36,25,22,25,23,21,3
315,46,46,38,28,26,28,30,29,3
316,38,38,41,36,33,36,30,27,4
317,41,41,32,36,34,36,30,26,3
318,36,36,41,45,42,45,30,27,4
319,38,36,37,30,27,30,25,23,4
320,44,44,41,34,28,32,28,25,4
321,37,37,38,34,23,26,25,23,4
322,39,39,44,38,34,38,30,29,4
323,35,35,46,39,41,44,32,32,1
324,44,42,37,19,16,19,15,13,4
325,42,42,39,34,23,25,30,27,4
326,43,43,35,37,33,37,34,32,5
327,35,35,36,26,24,26,24,21,3
328,39,39,40,37,33,37,25,23,4
329,40,40,34,27,21,22,25,24,4
330,38,38,38,33,29,33,23,21,4
331,42,42,41,42,32,35,35,33,4
332,40,40,41,36,36,39,31,28,3
333,28,28,40,36,29,31,25,23,4
334,37,37,51,40,38,40,37,37,1
335,43,43,29,31,28,31,25,23,4
336,28,28,32,41,25,29,26,24,4
337,41,41,41,39,37,39,36,34,3
338,41,41,40,36,32,34,31,28,4
339,35,35,31,26,17,21,21,19,4
340,36,34,31,26,21,25,19,15,5
341,43,43,42,36,32,34,33,31,3
342,33,33,43,37,35,37,32,32,1
343,35,35,45,28,28,28,29,27,3
344,39,39,26,25,21,25,26,23,3
345,48,48,47,31,21,25,26,22,4
346,37,37,35,29,24,27,25,22,4
347,25,25,25,22,19,22,21,18,4
348,48,48,40,35,26,30,32,30,3
349,37,37,28,23,21,23,23,21,3
350,44,44,39,26,25,28,25,21,5
351,36,36,29,31,30,31,26,23,3
352,39,37,37,20,17,20,18,16,4
353,43,43,35,36,33,36,23,21,4
354,41,41,27,30,26,30,27,25,4
355,41,41,43,42,39,42,30,28,4
356,36,36,40,33,28,32,28,25,4
357,41,41,27,33,29,33,27,26,4
358,39,39,39,25,22,25,25,22,4
359,32,32,28,28,23,26,25,23,3
360,43,43,31,24,20,24,21,17,4
361,46,46,36,31,28,31,29,27,3
362,46,46,33,29,25,28,26,22,3
363,37,37,51,52,46,50,36,36,1
364,37,35,35,23,20,23,23,20,4
365,34,34,28,33,30,33,28,26,4
366,33,33,22,20,18,20,22,18,4
367,38,38,48,43,41,43,33,30,3
368,38,38,43,32,29,32,24,22,3
369,45,45,43,42,37,40,36,35,3
370,33,33,28,29,23,26,27,24,4
371,40,40,35,39,37,39,34,32,3
372,32,32,33,47,45,48,32,32,1
373,41,41,40,31,29,31,29,28,4
374,29,29,27,27,26,27,27,26,1
375,40,38,46,36,33,36,31,28,4
376,30,28,19,23,22,23,19,18,4
377,43,43,43,23,25,29,22,20,4
378,42,42,32,31,29,33,30,27,4
379,42,42,42,32,29,32,28,25,4
380,41,41,39,26,24,26,21,20,4
381,43,43,36,31,27,31,23,21,3
382,40,40,35,30,27,30,25,23,3
383,36,36,32,32,30,32,31,29,4
384,45,45,36,33,30,33,26,23,3
385,41,41,26,36,33,36,28,25,3
386,39,39,39,29,27,29,26,25,4
387,38,38,32,30,23,26,25,23,4
388,37,37,39,51,32,34,28,27,3
389,47,47,38,28,26,29,25,23,4
390,43,43,43,39,35,39,31,27,4
391,43,41,45,39,31,33,35,32,4
392,40,40,44,29,26,29,24,22,4
393,41,39,42,27,23,27,29,26,4
394,38,38,31,21,23,25,28,26,3
395,41,41,48,36,33,36,34,31,4
396,29,29,25,20,17,20,20,16,3
397,42,42,36,28,25,29,29,27,3
398,40,40,35,28,26,28,28,26,4
399,42,42,37,39,35,39,34,33,3
400,43,43,42,34,28,31,32,30,3
401,35,35,41,46,45,48,35,35,1
402,41,41,33,37,35,37,29,28,4
403,43,43,37,29,25,26,35,33,3
404,40,40,46,42,39,42,35,34,3
405,40,40,36,34,32,34,32,30,4
406,34,34,42,46,43,46,34,34,1
407,47,47,29,22,19,22,24,22,3
408,34,32,36,35,30,34,26,24,4
409,46,46,34,33,29,33,29,27,4
410,43,41,34,27,23,25,20,17,4
411,32,32,43,43,34,36,28,27,3
412,33,33,30,34,30,32,33,33,1
413,41,41,44,45,35,38,33,31,3
414,43,41,36,30,28,30,28,26,3
415,50,50,34,25,22,25,23,21,3
416,32,32,37,39,30,32,29,29,1
417,34,32,35,33,29,33,34,34,1
418,46,46,30,31,29,31,27,25,5
419,40,40,37,36,30,34,34,32,4
420,44,44,32,37,34,37,28,26,3
421,42,42,30,39,29,31,31,29,3
422,36,36,44,29,27,29,28,26,4
423,42,42,35,29,32,36,27,23,4
424,42,42,26,29,26,29,25,23,3
425,42,42,43,39,33,36,30,28,4
426,38,38,35,36,34,36,28,27,4
427,36,36,34,39,32,36,36,36,1
428,49,49,42,24,20,24,22,18,4
429,38,38,49,37,34,37,35,33,3
430,33,33,34,35,33,35,32,29,3
431,45,45,47,28,26,29,28,27,3
432,36,36,41,33,32,36,28,27,3
433,39,39,41,35,31,35,34,31,3
434,48,48,52,36,26,30,31,29,4
435,39,39,34,34,32,34,30,27,4
436,42,42,29,24,22,24,22,19,3
437,39,39,45,40,37,40,33,29,3
438,45,45,39,36,33,36,29,28,4
439,41,41,27,28,25,28,22,20,4
440,40,40,31,31,28,31,33,31,3
441,46,46,43,35,32,35,36,33,4
442,37,37,46,28,26,29,26,22,4
443,40,40,40,32,25,29,24,21,4
444,40,40,23,33,30,33,23,21,3
445,35,35,41,29,26,29,29,28,4
446,42,42,44,37,34,36,34,32,4
447,49,49,48,40,36,40,28,25,4
448,49,47,46,37,33,37,29,28,4
449,34,34,30,33,30,33,27,26,3
450,34,34,42,37,30,32,27,25,3
451,48,46,45,22,18,22,19,16,4
452,42,42,41,39,37,39,31,27,3
453,35,35,29,26,23,26,27,24,4
454,44,44,35,31,26,28,29,26,4
455,37,37,32,32,28,32,23,21,4
456,33,33,33,33,27,30,28,25,5
457,49,49,38,34,32,34,27,24,4
458,42,42,33,30,38,42,28,25,4
459,48,48,48,21,18,21,21,18,4
460,38,38,47,39,35,39,34,31,4
461,34,32,32,21,17,21,15,12,4
462,45,45,48,42,36,40,38,35,4
463,40,40,40,41,40,43,33,32,4
464,34,34,35,44,40,44,31,27,3
465,46,46,42,41,31,33,32,28,3
466,43,43,33,32,29,32,30,28,3
467,38,38,41,23,25,29,22,18,4
468,40,38,42,39,35,37,36,34,3
469,39,39,48,26,22,26,22,18,4
470,42,42,45,21,19,21,21,19,4
471,33,33,43,27,24,27,25,24,3
472,41,41,30,35,33,35,26,23,3
473,37,37,42,36,29,33,34,31,3
474,34,32,34,30,26,30,31,28,3
475,41,39,35,38,23,27,28,26,3
476,38,38,37,33,30,33,32,29,4
477,30,30,35,36,33,35,29,27,4
478,45,45,31,34,30,34,26,24,4
479,36,36,45,36,33,36,35,33,3
480,43,43,41,41,38,41,32,29,3
481,36,36,32,31,29,32,31,28,3
482,42,42,34,22,20,22,20,19,4
483,37,37,40,38,34,38,37,37,1
484,43,43,33,28,20,23,19,16,4
485,42,42,35,30,28,32,22,19,3
486,42,42,53,22,23,23,21,20,3
487,41,41,32,31,25,29,34,31,3
488,46,46,49,41,34,38,34,32,4
489,40,38,43,39,37,39,36,33,4
490,45,45,40,25,22,25,23,21,4
491,49,49,45,42,35,37,39,36,3
492,34,34,31,30,28,29,27,24,3
493,44,44,32,32,28,32,30,28,4
494,34,34,47,32,31,34,29,28,4
495,39,39,37,31,23,25,24,22,4
496,38,36,36,27,24,27,21,19,4
497,47,47,48,31,29,31,28,26,3
498,42,42,37,37,29,31,31,31,3
499,42,42,29,23,22,23,24,21,5
500,44,44,49,46,40,42,40,38,4
501,46,46,44,38,34,35,30,28,4
502,29,29,22,20,17,20,18,15,4
503,41,41,44,30,27,30,26,23,4
504,38,38,45,45,42,45,38,38,1
505,42,42,27,28,24,28,25,22,3
506,46,46,38,33,31,33,34,32,3
507,35,35,37,40,35,37,29,28,4
508,38,38,39,31,29,31,27,26,4
509,35,35,42,31,28,31,28,25,3
510,39,39,32,34,30,34,25,22,3
511,39,39,38,28,26,28,26,25,3
512,31,31,28,31,30,34,27,24,3
513,34,34,29,27,25,27,31,28,3
514,28,26,37,31,29,31,28,28,1
515,36,36,36,28,26,29,21,20,3
516,45,45,50,34,32,35,35,34,4
517,33,33,40,36,32,36,29,26,4
518,43,43,30,29,22,23,24,24,4
519,35,35,38,30,31,34,29,28,4
520,41,41,38,35,31,35,35,31,4
521,45,45,31,26,25,26,22,20,4
522,39,37,35,28,25,28,30,27,3
523,39,39,32,26,25,26,27,24,3
524,31,31,36,29,25,27,27,25,5
525,37,37,42,44,41,44,27,25,4
526,45,45,26,22,20,23,21,18,3
527,37,37,44,34,32,34,32,31,3
528,39,39,48,47,43,47,39,39,1
529,36,36,44,25,22,24,27,24,4
530,36,36,40,31,35,38,28,26,4
531,33,33,42,27,24,27,27,24,4
532,42,42,42,33,30,33,30,28,3
533,39,39,33,35,27,31,28,28,3
534,34,34,26,31,22,24,22,18,5
535,48,46,48,31,28,31,23,21,3
536,41,41,42,29,27,29,26,24,4
537,39,39,29,27,24,27,28,25,3
538,36,36,36,34,38,41,33,32,1
539,38,38,36,35,33,34,34,31,4
540,43,43,40,30,31,34,31,29,4
541,34,34,42,39,36,39,32,31,3
542,45,45,39,40,37,40,38,35,3
543,40,40,38,37,35,37,30,28,4
544,33,33,35,26,23,26,22,19,4
545,44,44,37,43,27,29,27,24,4
546,43,43,36,38,35,38,24,24,4
547,42,42,37,29,28,29,32,30,3
548,38,38,31,36,32,36,27,26,3
549,41,41,44,34,31,34,30,27,4
550,39,39,53,50,34,38,37,34,4
551,47,47,48,26,24,26,25,23,4
552,35,35,33,33,31,33,33,31,3
553,39,39,34,44,37,40,35,32,3
554,32,32,39,44,39,41,32,32,1
555,39,39,27,26,22,26,25,23,3
556,41,41,34,38,37,40,32,29,4
557,31,31,32,25,22,25,21,19,3
558,30,30,32,34,26,29,28,26,5
559,48,48,32,34,32,34,30,27,3
560,41,41,37,35,31,35,32,29,4
561,34,34,38,30,31,34,28,26,4
562,32,32,30,32,29,32,26,24,4
563,35,35,39,34,32,34,31,29,3
564,42,42,33,28,24,28,24,22,4
565,47,47,52,39,38,40,30,28,4
566,40,40,38,32,33,36,27,25,4
567,44,44,42,33,30,33,31,28,4
568,45,45,27,19,16,19,21,19,3
569,46,46,38,33,33,34,36,35,3
570,48,48,37,36,32,35,28,26,3
571,51,51,45,36,32,35,27,26,4
572,35,35,47,38,36,38,32,30,3
573,43,43,45,32,28,30,32,29,4
574,47,47,38,28,26,28,28,26,4
575,34,34,41,30,22,24,27,24,4
576,33,33,36,33,29,33,29,25,3
577,48,48,46,36,32,35,30,28,4
578,39,39,31,29,26,29,25,23,4
579,40,40,24,24,20,24,18,15,4
580,31,31,30,29,27,29,20,17,3
581,35,35,38,28,26,28,22,20,4
582,40,40,38,31,28,31,30,27,4
583,37,37,36,34,31,34,27,25,4
584,41,41,38,31,24,27,26,24,3
585,43,43,42,41,37,41,32,29,4
586,41,41,43,27,24,27,27,24,3
587,46,46,30,26,23,26,25,22,4
588,45,45,45,27,21,24,23,22,4
589,47,47,48,44,42,44,32,31,4
590,38,38,26,21,18,21,20,18,4
591,44,44,54,39,33,35,35,33,4
592,45,45,41,30,26,30,19,17,4
593,45,45,41,42,39,41,36,34,3
594,43,43,36,42,34,37,33,29,4
595,45,45,46,40,37,40,31,29,4
596,41,41,35,26,24,27,30,27,4
597,45,45,35,50,43,47,32,30,4
598,42,42,30,29,27,29,24,22,3
599,43,43,30,34,30,34,26,23,3
600,54,54,36,33,30,33,28,26,3
601,43,43,31,26,27,28,28,25,4
602,31,31,30,29,26,29,26,22,4
603,36,36,34,25,22,25,25,22,4
604,35,35,34,28,27,30,27,25,4
605,36,36,35,33,22,25,27,24,3
606,35,35,24,24,20,24,22,19,3
607,40,40,39,35,33,35,28,27,4
608,34,34,42,45,41,42,34,34,1
609,41,41,28,32,29,32,23,22,3
610,46,46,30,32,29,32,24,23,4
611,45,45,34,37,34,37,34,31,3
612,38,38,29,24,20,24,21,18,3
613,42,42,30,22,21,22,19,18,3
614,37,37,42,39,36,39,32,30,3
615,47,45,36,26,24,26,20,18,4
616,33,33,33,26,25,28,26,24,4
617,38,38,37,39,36,39,31,29,4
618,40,40,70,38,34,38,33,30,3
619,43,43,39,27,30,33,27,26,4
620,45,45,47,36,30,31,33,31,4
621,39,39,39,27,27,28,26,24,4
622,49,49,53,37,33,36,31,28,3
623,41,41,38,43,37,40,29,26,4
624,42,42,55,44,39,40,38,37,4
625,36,36,43,31,27,31,26,22,4
626,32,32,41,36,41,44,32,32,1
627,36,36,40,33,28,31,25,23,4
628,36,36,38,28,24,27,28,25,4
629,48,48,53,36,35,36,35,35,4
630,45,45,42,34,32,34,28,27,3
631,35,35,30,24,23,24,25,22,4
632,44,44,43,28,25,28,28,25,4
633,34,34,36,32,29,32,28,25,3
634,42,42,37,39,32,34,31,30,5
635,41,41,43,37,34,38,34,33,4
636,38,38,32,37,33,37,26,23,4
637,34,34,38,30,29,30,32,31,1
638,34,34,43,36,33,36,33,30,3
639,43,41,39,34,33,37,27,26,3
640,37,37,35,30,27,30,26,24,4
641,35,35,51,46,40,44,33,32,3
642,34,34,44,42,39,42,34,34,1
643,42,42,35,30,22,25,23,20,4
644,41,41,28,32,29,32,26,26,3
645,42,42,52,38,38,40,35,33,4
646,46,46,45,34,31,34,29,28,4
647,39,39,39,34,28,32,28,25,3
648,32,32,38,40,37,40,32,32,1
649,45,45,37,34,33,34,33,30,3
650,47,47,49,25,22,25,19,18,4
651,36,36,43,42,39,42,35,33,4
652,43,43,46,52,39,42,35,33,3
653,53,53,65,35,27,29,30,28,4
654,37,37,30,31,28,31,29,27,3
655,38,38,30,25,22,25,25,22,4
656,34,34,34,26,24,26,24,23,3
657,39,39,51,41,38,41,35,33,3
658,44,44,40,40,46,48,34,31,4
659,40,40,45,41,38,41,39,39,1
660,43,43,46,41,38,41,33,30,4
661,37,37,42,37,34,37,29,27,4
662,28,26,26,16,13,16,18,15,4
663,38,38,43,36,24,26,26,25,4
664,44,44,24,23,20,23,18,15,3
665,42,42,33,23,21,23,22,19,3
666,39,39,49,42,38,40,39,39,1
667,32,32,31,31,27,29,31,28,1
668,34,34,47,45,37,38,34,34,1
669,43,43,44,34,29,30,31,30,4
670,45,45,52,48,40,42,35,32,4
671,51,51,47,35,25,27,34,32,4
672,38,38,46,38,35,38,33,29,4
673,45,45,45,47,46,49,40,39,4
674,33,33,35,38,36,38,31,30,4
675,38,38,36,37,35,38,29,25,3
676,27,27,27,27,29,31,27,27,1
677,28,28,31,32,36,39,28,28,1
678,47,47,44,28,25,28,24,23,4
679,42,42,29,31,29,31,32,28,3
680,41,41,44,37,38,41,32,30,4
681,46,46,38,37,33,37,27,24,3
682,44,44,38,33,29,33,35,32,3
683,49,49,49,30,31,34,30,27,4
684,45,45,46,26,22,26,24,20,4
685,39,39,39,32,30,32,31,28,3
686,36,36,25,31,27,31,26,24,3
687,41,41,35,31,24,26,25,22,4
688,39,39,42,43,35,37,31,28,4
689,46,46,34,24,21,24,20,17,4
690,44,44,50,38,34,38,33,31,3
691,40,40,32,31,28,31,25,21,4
692,45,45,44,37,31,32,32,28,3
693,42,42,43,32,32,36,30,28,4
694,39,39,32,40,38,40,31,28,4
695,44,44,39,31,30,31,30,29,3
696,44,44,41,29,27,29,27,24,4
697,44,44,37,29,27,29,29,27,3
698,40,40,31,29,28,29,28,26,3
699,33,33,37,26,25,28,27,24,3
700,36,36,27,19,18,19,22,18,4
701,36,36,40,33,30,33,33,32,3
702,33,33,52,37,33,36,31,30,4
703,37,37,36,33,30,33,30,29,4
704,46,46,29,35,32,35,29,27,4
705,40,40,33,30,26,26,24,23,4
706,40,38,28,23,20,23,23,21,4
707,34,34,34,30,26,30,26,22,3
708,45,45,50,28,21,24,23,22,4
709,46,46,35,29,28,29,28,26,3
710,46,46,39,36,34,36,25,24,4
711,45,45,42,29,26,29,23,21,4
712,31,29,30,36,30,34,29,27,1
713,35,35,34,19,16,19,19,16,4
714,39,39,46,31,28,31,31,29,4
715,41,41,44,35,26,29,34,31,4
716,45,45,38,22,19,22,25,22,4
717,37,37,35,27,20,21,30,29,3
718,40,40,40,42,34,37,33,30,3
719,49,49,46,27,27,27,30,27,3
720,38,38,47,26,31,35,27,24,4
721,41,41,25,25,23,25,24,22,4
722,34,34,23,30,24,27,27,24,5
723,33,33,33,37,34,37,28,27,4
724,39,39,39,33,30,33,26,24,4
725,35,35,34,32,26,29,29,26,3
726,42,42,42,35,32,35,30,26,4
727,39,39,41,36,32,35,34,31,3
728,36,36,32,37,32,34,31,29,3
729,38,38,34,29,24,25,23,23,3
730,34,34,34,29,26,29,27,25,4
731,39,39,37,22,19,21,24,21,3
732,45,45,36,34,32,35,26,25,4
733,31,31,38,43,29,31,30,29,3
734,35,35,35,32,29,31,34,31,3
735,43,43,39,29,35,37,27,25,3
736,42,40,33,26,23,26,21,19,3
737,37,37,30,30,29,30,31,29,3
738,33,33,26,29,26,29,25,23,3
739,47,47,33,26,24,26,31,28,3
740,40,40,43,37,34,37,38,36,4
741,42,42,34,28,28,31,29,26,3
742,34,32,25,23,20,23,24,22,3
743,42,42,27,31,23,26,26,24,4
744,36,36,27,22,19,22,16,13,3
745,47,47,39,38,36,38,36,34,3
746,35,33,28,30,23,25,29,26,3
747,37,37,36,36,35,36,37,37,1
748,42,42,43,39,36,39,39,36,4
749,39,39,27,22,21,22,18,17,4
750,38,38,29,24,24,25,19,17,4
751,40,40,38,37,33,36,35,31,4
752,44,44,40,30,27,30,23,21,4
753,42,42,31,37,34,37,25,23,3
754,45,45,39,36,33,36,30,28,3
755,43,43,23,22,20,22,23,22,3
756,49,49,40,42,32,36,33,32,4
757,42,42,31,25,23,25,23,22,3
758,43,43,41,33,31,33,31,30,3
759,37,37,19,21,19,21,19,15,3
760,36,36,33,32,28,32,23,23,4
761,39,39,39,31,29,31,28,26,4
762,45,45,33,31,28,31,29,27,3
763,36,36,33,30,27,29,27,26,3
764,39,39,39,23,23,25,23,22,4
765,43,43,33,36,32,36,33,31,3
766,42,42,34,33,29,33,25,23,3
767,39,39,41,36,34,36,29,26,3
768,41,41,37,37,33,35,29,26,4
769,33,33,30,30,27,30,31,29,3
770,41,41,38,31,32,34,31,30,4
771,36,36,34,45,28,30,30,29,3
772,37,37,28,25,22,25,20,17,4
773,42,42,31,29,26,29,27,23,3
774,47,47,34,31,30,33,26,24,3
775,40,40,34,28,26,28,32,29,3
776,36,36,39,38,34,38,27,24,3
777,38,38,38,35,31,35,32,30,4
778,41,41,42,25,22,25,25,22,4
779,41,41,42,46,34,38,31,30,4
780,39,39,35,42,40,42,36,36,1
781,47,47,41,41,37,41,26,26,3
782,35,35,35,26,24,26,26,24,4
783,46,46,35,30,27,30,38,36,3
784,32,32,32,40,35,38,31,31,1
785,33,33,30,23,20,23,21,20,4
786,37,37,36,38,35,37,32,29,3
787,37,37,46,33,29,32,31,29,3
788,41,41,36,38,32,35,34,32,3
789,42,42,31,25,25,25,25,23,3
790,42,42,26,24,24,27,23,20,3
791,46,44,49,44,40,44,29,26,4
792,47,47,25,23,21,23,22,19,4
793,39,39,37,51,38,41,34,32,3
794,39,39,35,30,28,31,23,21,5
795,35,35,36,36,34,36,33,30,3
796,35,35,37,32,30,32,26,23,3
797,43,43,38,38,32,36,35,34,4
798,41,41,53,46,43,46,39,36,4
799,40,40,50,41,37,40,39,36,4
800,43,43,44,27,24,27,27,24,4
801,35,35,33,27,26,30,27,24,4
802,40,40,51,30,27,30,29,27,3
803,30,30,41,33,33,35,29,28,4
804,38,38,41,30,24,28,24,21,3
805,35,35,37,30,26,27,29,29,4
806,35,35,30,37,32,35,23,22,3
807,36,36,35,28,25,28,23,22,4
808,34,34,34,29,26,29,27,25,4
809,44,44,37,31,29,31,28,26,4
810,34,34,34,37,30,33,32,31,4
811,43,43,36,26,24,26,25,24,3
812,47,47,37,31,29,31,35,33,4
813,39,39,35,42,39,42,27,25,3
814,32,32,39,30,23,26,24,23,4
815,28,26,25,28,23,26,28,28,1
816,34,34,33,33,30,33,26,24,3
817,42,42,36,48,39,42,31,29,4
818,39,39,28,30,28,30,26,24,3
819,41,41,43,41,40,43,37,33,4
820,39,39,37,34,32,34,28,26,3
821,46,46,27,24,20,24,23,20,3
822,38,38,47,34,33,36,27,26,4
823,48,48,25,20,19,20,21,21,3
824,34,34,29,36,32,36,29,27,3
825,43,43,46,53,50,53,41,40,1
826,45,45,37,42,39,42,36,34,4
827,36,36,29,27,25,27,26,25,3
828,44,44,51,27,25,27,27,25,4
829,33,33,43,30,28,29,28,24,3
830,39,39,31,28,25,28,25,23,3
831,41,41,34,36,35,36,32,30,3
832,43,41,31,25,19,22,25,23,3
833,35,35,32,24,21,24,29,26,4
834,35,35,32,30,27,30,26,25,3
835,32,32,35,28,32,34,28,25,4
836,35,35,46,35,33,35,34,32,3
837,42,40,34,29,26,29,23,20,4
838,43,43,29,32,30,32,20,18,4
839,42,42,27,26,23,26,23,21,3
840,45,45,34,34,30,34,29,27,4
841,49,49,34,37,34,37,31,30,3
842,37,37,35,32,26,30,26,24,3
843,42,42,37,26,25,29,28,25,4
844,44,44,40,40,33,35,36,34,3
845,44,44,34,32,29,32,30,27,3
846,39,39,27,28,25,28,26,24,3
847,41,41,29,27,20,22,21,19,4
848,43,43,36,39,39,40,35,32,4
849,39,39,47,45,42,46,37,36,1
850,40,40,36,31,28,31,34,31,3
851,37,37,29,32,29,32,28,24,3
852,45,45,40,32,35,38,29,27,3
853,37,37,40,30,27,30,24,22,4
854,40,40,37,30,27,31,26,24,5
855,38,38,33,32,31,32,26,24,3
856,39,37,36,29,25,29,26,23,3
857,36,36,24,22,19,22,23,19,3
858,36,36,40,41,29,31,30,28,4
859,35,35,40,29,32,34,29,27,4
860,33,33,26,28,25,28,20,16,3
861,46,46,43,32,29,32,25,22,4
862,40,40,34,18,13,15,20,17,3
863,48,48,43,42,39,42,34,32,4
864,49,47,42,30,27,31,24,22,3
865,42,42,49,31,31,32,27,25,4
866,37,37,39,38,25,27,34,33,3
867,43,43,39,37,35,37,35,33,3
868,41,41,38,38,35,39,27,23,5
869,41,41,40,33,32,33,26,23,4
870,39,39,44,27,23,26,30,27,4
871,43,43,20,19,19,19,21,19,3
872,43,43,31,33,29,33,28,25,4
873,37,37,37,27,24,26,26,26,3
874,35,35,32,31,28,31,31,28,4
875,45,45,33,25,21,25,21,17,4
876,43,43,28,41,38,41,27,26,4
877,42,42,49,34,30,33,34,32,4
878,42,42,24,28,26,27,23,22,5
879,44,44,36,24,21,24,20,18,4
880,35,35,55,27,23,27,25,22,4
881,40,40,34,28,30,31,32,30,4
882,44,44,29,29,25,29,22,20,3
883,39,39,33,28,24,28,24,22,4
884,30,30,28,36,29,33,30,30,1
885,41,41,40,29,24,27,28,25,3
886,43,43,42,35,32,35,22,20,4
887,48,48,25,27,23,27,21,19,4
888,40,40,53,39,27,28,32,29,3
889,36,36,29,27,22,25,21,20,3
890,41,41,40,37,33,37,29,25,4
891,42,42,42,29,29,31,33,31,4
892,45,45,51,33,29,33,32,29,4
893,39,39,34,36,34,36,28,27,3
894,31,31,36,41,39,42,31,31,1
895,40,40,39,38,42,44,35,31,4
896,37,37,41,36,24,28,28,25,4
897,42,40,30,33,31,34,30,30,3
898,39,37,36,32,25,29,28,27,4
899,30,28,37,38,34,35,28,27,1
900,37,37,28,32,30,32,25,22,3
901,45,45,37,35,33,35,28,26,4
902,37,37,37,45,37,40,37,37,1
903,40,40,51,53,43,45,40,40,1
904,48,48,41,30,26,30,25,23,3
905,30,30,36,34,27,30,30,30,1
906,44,44,36,46,39,42,31,30,4
907,42,42,35,25,23,25,27,25,3
908,49,49,31,22,20,22,22,21,3
909,45,45,36,34,23,26,26,23,4
910,36,36,48,31,36,38,36,36,1
911,43,43,36,38,35,37,29,26,4
912,40,40,19,19,17,19,18,16,4
913,43,41,49,36,33,36,34,31,4
914,45,45,32,30,28,30,28,26,4
915,37,37,38,34,33,37,30,27,4
916,36,36,42,32,28,32,26,24,3
917,47,47,36,32,30,32,24,20,3
918,48,48,53,31,28,31,27,24,4
919,36,36,38,35,33,35,30,27,3
920,46,46,48,44,38,42,35,33,3
921,37,37,32,38,29,31,26,24,4
922,48,48,36,36,33,36,31,29,4
923,41,41,41,30,27,30,28,25,4
924,37,37,45,44,35,39,34,31,3
925,41,41,41,33,26,29,28,25,3
926,37,37,38,29,27,29,28,26,4
927,41,41,35,23,20,23,23,21,4
928,35,35,35,34,31,34,29,25,4
929,33,33,39,39,33,36,30,28,3
930,35,35,31,22,18,22,21,18,3
931,43,43,56,37,27,29,28,26,3
932,46,46,38,29,28,29,27,26,3
933,38,38,46,33,30,33,38,38,1
934,46,44,40,25,23,25,25,24,4
935,40,40,37,35,31,33,29,28,3
936,42,42,37,34,35,36,30,29,3
937,36,36,45,41,32,35,33,31,3
938,39,39,44,37,32,35,35,33,4
939,41,41,30,32,28,30,26,24,4
940,35,35,30,33,29,31,32,29,3
941,44,44,48,35,34,35,35,32,4
942,46,44,37,24,21,24,20,18,4
943,40,40,19,22,21,22,19,17,3
944,39,39,32,23,25,28,20,18,3
945,44,44,33,31,29,31,31,29,3
946,38,38,29,27,25,27,20,18,3
947,47,47,49,24,22,24,24,21,4
948,40,40,26,25,21,25,21,18,3
949,44,44,35,26,25,26,24,20,4
950,38,38,46,45,37,40,38,38,1
951,41,41,43,25,22,25,22,19,4
952,38,38,36,40,36,40,33,30,4
953,49,47,33,30,28,30,27,25,4
954,38,36,41,30,28,31,31,27,3
955,28,28,37,35,34,35,28,28,1
956,37,37,42,33,30,33,33,31,3
957,49,49,54,44,40,44,32,30,4
958,48,48,37,23,20,23,24,22,3
959,30,30,38,34,32,35,27,27,1
960,38,38,50,35,38,40,36,35,1
961,41,39,43,33,30,33,31,29,4
962,36,36,44,40,37,40,36,36,1
963,47,45,25,30,28,30,26,24,3
964,42,42,42,33,29,32,29,26,4
965,32,32,37,32,29,32,29,28,3
966,36,34,50,28,26,28,28,26,3
967,39,39,28,27,24,27,25,21,4
968,42,42,41,29,27,29,28,26,4
969,42,42,49,40,33,36,34,31,3
970,37,37,42,37,33,37,36,33,3
971,35,35,45,31,29,31,33,32,1
972,45,43,43,29,28,31,33,31,4
973,35,35,47,44,43,44,35,35,1
974,35,35,43,42,40,42,34,34,1
975,43,43,37,31,28,31,30,28,4
976,39,39,35,29,25,29,25,23,4
977,36,36,30,34,30,34,24,23,3
978,40,40,29,26,24,26,24,22,3
979,46,46,32,40,38,40,31,28,3
980,37,37,25,27,24,27,25,23,3
981,44,44,52,43,35,35,33,33,4
982,41,41,29,19,18,19,20,18,4
983,39,39,42,32,28,31,28,26,4
984,40,40,36,28,26,28,28,26,4
985,45,45,45,33,27,30,26,23,4
986,35,35,29,27,24,27,24,23,5
987,44,44,40,34,26,28,24,23,3
988,39,39,34,44,33,36,27,25,4
989,40,40,30,32,26,27,26,24,3
990,43,43,47,37,34,37,33,31,3
991,38,38,37,38,33,37,32,30,4
992,31,31,37,33,29,33,29,26,3
993,34,34,39,28,24,26,25,24,5
994,39,39,28,31,28,31,28,26,3
995,38,38,26,27,24,27,26,23,3
996,37,37,44,40,33,37,35,32,4
997,44,44,34,21,19,21,28,25,3
998,40,40,47,32,31,32,31,29,4
999,43,43,38,37,33,37,30,27,3


==> figures/results_test_1717488934_more_complex_large_256_4/info.txt <==
runs/QACI_graph_optim__more_complex_NO_range_128_search_8_envs_ent_1e-5__1__1716979604/saves/model-153600.pth
more_complex_large
256

n_qubit: 10
n_gate: 200
p_two_qubit: 0.6
p_H: 0.2
p_z: 0.1
p_x: 0.1
many_pi_gates: False
clifford_plus_T: True
search_loops: 1

level1 : 18.007 ± 3.8749130312821216
level2 : 17.917 ± 3.8935987209778053
level3 : 24.273 ± 6.511257251867723
level4 : 26.516 ± 6.781426398627357
f_r - dont count SWAPS : 24.681 ± 6.309931774591544
f_r - count SWAPS as CX : 27.017 ± 6.67822663586674
agent optimized : 17.667 ± 3.771221420176757
agent optimized - don't count SWAPS : 17.501 ± 3.765368375073015
agent_levels : 1.263 ± 0.8085981696739117

==> figures/results_test_1717488934_more_complex_large_256_4/results_test_1717488934_more_complex_large_256_4.csv <==
,f,b,k,l,a,s,w,v,y,q,f,r,c,x,i,p,q,t,x,w,g,q,e,k,l,q,y,e,f,j,j,g,y,e,o,s,d,q,i,b,m,g,s,g,z,p,h,p,t,g,z,y,o,p,z,i,e,s,x,p,w,l,x,j,k,m,z,r,j,z,u,h,a,p,d,d,f,r,t,t,l,h,n,q,n,h,p,t,s,o,l,l,e,w,f,t,t,l,l,d,k,l,i,f,e,t,f,m,a,w,x,y,d,h,z,k,w,p,d,b,g,i,g,q,l,n,r,v,t,a,q,n,r,l,z,g,j,r,q,j,n,d,w,s,b,x,w,j,w,w,s,f,z,q,r,a,b,t,k,q,y,y,d,t,h,h,k,m,c,z,l,v,f,l,t,m,v,u,q,n,n,y,r,r,a,g,h,t,r,z,u,x,g,d,m,c,e,s,z,q,e,k,a,n,e,t,l,e,j,d,b,z,z,q,m,w,n,v,i,x,f,s,t,u,c,q,v,u,v,c,l,d,n,w,t,g,s,x,q,v,y,f,i,x,p,f,k,p,o,j,b,z,g,w,r,s,q,j,x,y,i,r,i,h,h,n,s,l,e,g,n,e,o,i,q,q,o,y,g,h,g,v,y,n,i,u,v,q,a,p,n,k,j,i,z,e,p,z,d,o,g,c,m,j,x,l,w,x,v,x,p,v,s,p,u,e,r,g,p,b,x,y,l,i,n,o,u,u,q,d,i,x,e,p,q,m,y,l,a,p,y,b,u,g,k,f,i,c,e,q,q,p,j,f,b,r,u,k,e,k,t,o,p,k,t,b,k,k,w,y,q,b,u,x,v,o,j,w,h,j,e,d,q,x,c,k,n,o,f,b,f,v,o,f,c,a,t,n,e,y,b,m,r,r,w,v,q,f,c,s,s,i,m,m,z,z,s,g,x,i,h,w,t,t,z,t,f,b,i,c,u,r,d,l,f,v,b,l,z,m,t,u,b,u,l,z,d,f,b,j,k,g,s,r,v,d,m,d,s,o,a,s,t,y,h,l,n,y,z,o,e,n,j,k,s,g,b,l,i,y,g,n,s,b,r,v,q,p,h,x,j,r,y,r,g,n,j,k,t,x,u,y,y,a,s,t,g,y,q,r,b,c,b,x,n,t,k,j,e,r,o,z,f,s,c,m,j,b,p,l,t,a,x,k,x,i,x,d,y,g,l,d,t,l,q,f,s,y,m,l,o,t,a,c,r,u,h,y,h,h,h,j,j,z,o,w,n,d,w,o,n,s,s,s,u,b,q,t,s,o,v,l,c,t,s,h,t,l,n,g,x,a,t,a,s,x,z,a,x,r,p,q,m,y,e,h,v,x,f,n,r,v,r,y,r,m,u,c,s,x,i,d,x,n,r,o,z,f,u,b,d,x,z,n,w,c,n,b,l,p,q,t,n,d,h,a,z,s,c,e,k,q,c,w,v,x,y,d,z,h,p,h,p,e,x,y,j,m,j,m,j,o,v,z,e,m,u,v,q,s,n,p,f,d,o,t,j,v,a,z,h,s,q,b,p,z,p,p,c,x,u,c,g,g,m,q,a,n,v,p,x,e,n,m,q,h,z,q,m,d,b,x,e,i,x,u,s,q,j,e,d,k,p,o,k,f,a,b,n,g,y,q,r,w,r,k,f,o,d,k,y,x,d,d,h,x,d,v,m,w,d,w,u,u,d,e,m,e,l,e,e,g,s,h,c,j,b,x,j,m,n,i,o,p,a,b,g,l,c,b,g,h,t,o,y,c,k,m,q,m,p,y,r,x,p,c,c,k,s,r,u,p,h,l,p,c,z,z,y,c,t,i,m,v,x,d,y,t,k,q,j,n,p,f,k,i,a,m,s,c,n,w,c,u,t,f,m,b,a,z,b,l,q,h,p,t,y,m,m,e,p,u,o,y,z,l,r,x,m,y,z,t,o,q,y,v,y,x,s,e,o,e,q,r,r,x,u,f,s,i,b,s,k,t,k,r,e,u,x,k,j,r,f,l,b,t,h,b,r,a,b,p,l,x,s,z,f,k,h,k,k,y,q,r,u,b,e,e,e,p,b,e,y,m,i,o,p,c,v,f,h,v,h,g,m,y,v,i,h,j,l,h,l,h,b,t,s,e,y,j,y,u,r,o,l,t,m,p,n,b,o,t,r,d,i,r,t,o,x,p,k,d,f,u,p,m,r,o,n,h,e,j,z,x,i,o,h,r,x,d
level1,114,116,108,104,120,110,108,114,100,110,105,114,116,125,104,113,113,111,119,114,111,100,110,126,111,114,121,105,99,118,104,105,102,115,112,109,120,123,108,113,111,109,109,120,95,121,125,109,110,117,117,113,123,106,112,110,108,106,121,127,110,108,99,99,109,101,108,113,120,115,94,99,112,110,115,115,99,115,116,106,105,119,118,114,125,112,111,114,93,113,115,112,109,128,118,101,107,97,114,113,111,127,114,116,114,104,97,112,113,114,114,118,104,105,117,109,110,111,108,105,119,118,125,107,108,110,100,104,106,110,123,121,106,113,95,101,117,109,101,104,115,106,112,121,112,114,107,117,115,106,114,116,113,113,114,108,109,95,106,115,106,112,117,119,107,103,122,117,119,106,102,113,110,98,107,107,103,112,106,119,98,103,104,106,109,120,112,113,95,105,108,110,113,111,116,114,113,110,108,119,105,119,109,99,113,115,106,103,115,111,117,107,106,113,118,109,106,103,124,122,100,106,113,114,103,104,102,96,104,105,115,112,111,108,102,109,105,113,114,119,120,117,103,128,100,107,124,105,102,105,99,113,110,109,119,117,94,118,113,103,112,107,102,112,110,101,100,106,108,116,121,116,107,109,115,113,103,108,104,124,115,116,101,104,105,108,102,98,104,113,116,113,112,107,112,97,108,109,114,99,108,96,126,103,122,110,120,107,111,118,113,105,104,105,110,121,107,112,104,117,101,107,110,104,100,117,108,117,112,107,107,106,117,116,107,103,110,121,122,102,111,110,105,101,104,116,111,112,97,108,113,112,106,116,115,112,106,108,113,109,105,119,121,105,116,93,102,106,114,107,105,115,110,123,117,105,109,110,115,111,114,118,106,116,104,105,119,97,108,121,114,105,112,124,103,111,107,103,110,102,115,104,135,104,111,110,122,117,116,116,121,100,112,113,112,98,100,106,104,126,124,122,112,108,118,110,96,95,98,101,110,114,126,100,123,123,117,98,108,112,105,116,91,111,110,96,118,101,111,107,122,128,116,112,115,107,104,107,129,108,111,113,113,106,114,112,114,110,111,104,96,119,114,122,108,105,98,105,112,107,106,109,112,109,118,107,103,103,116,112,111,117,115,116,119,106,114,105,118,118,114,119,109,124,130,119,97,116,110,103,117,113,108,102,118,113,106,119,107,116,116,108,106,116,111,112,111,104,119,110,129,106,105,115,102,116,101,100,112,109,105,119,116,123,117,115,111,112,115,119,106,103,112,105,114,106,113,115,119,118,108,116,111,109,114,115,115,117,132,114,106,111,112,109,122,123,114,111,111,93,107,105,122,111,122,100,129,112,109,99,114,110,120,106,95,116,124,111,112,116,108,122,104,113,115,106,108,118,121,121,110,115,111,100,119,103,112,114,112,105,104,110,116,109,103,87,121,115,110,110,90,113,112,117,117,113,110,116,104,107,108,100,108,112,106,110,109,106,116,103,105,106,102,108,111,107,98,111,112,117,121,103,113,109,106,117,112,122,121,110,115,115,114,111,98,124,109,113,104,109,106,102,98,114,114,104,114,119,109,109,111,119,115,106,113,109,113,107,108,108,118,108,107,107,114,114,97,106,113,99,119,111,110,117,112,107,101,113,111,102,104,108,101,127,123,103,127,118,109,109,122,127,113,121,118,108,108,111,122,107,112,125,107,107,114,124,111,110,104,122,123,104,103,113,122,107,111,105,118,111,130,113,104,109,117,111,101,105,115,108,110,118,120,109,109,107,119,117,117,101,124,120,108,117,118,105,118,111,100,110,112,115,103,111,121,111,106,109,116,126,105,114,118,120,106,106,109,101,102,110,100,109,109,116,101,119,125,114,103,104,113,107,120,114,107,113,106,110,118,101,122,107,102,106,108,104,100,117,113,106,117,108,105,96,119,102,112,104,113,113,115,108,104,117,119,124,113,112,121,102,114,104,114,92,111,110,112,107,111,103,117,113,119,115,101,106,106,105,102,109,110,101,102,105,97,112,126,121,114,111,100,96,120,108,118,101,111,117,100,129,109,118,120,115,104,122,102,122,125,111,102,109,105,98,113,98,109,109,123,114,113,114,109,101,103,110,124,117,100,92,99,113,119,112,112,104,115,112,113,114,126,112,105,108,113,112,116,113,109,95,119,96,118,113,112,126,105,117,118,108,115,127,126,105,117,102,109,117,115,119,112,108,110,104,112,127,112,114,116,103,104,115,116,123,113,115,107,108,117,103,107,120,116,111,106,95,108,106,108,109
level2,114,116,108,104,120,110,108,114,100,110,103,114,116,125,105,113,113,111,119,114,111,100,110,124,111,114,121,105,99,118,104,105,102,115,112,109,120,123,108,113,111,107,109,120,95,119,125,109,110,117,117,113,123,106,112,110,108,106,119,127,110,108,99,99,109,101,108,113,120,113,94,97,110,108,115,115,99,115,116,106,105,119,118,114,125,112,111,114,93,113,115,112,107,128,118,101,107,97,112,113,111,127,114,114,114,104,97,112,111,114,114,118,104,105,117,109,110,111,108,105,119,118,125,107,108,110,100,104,106,110,123,121,106,113,95,101,117,109,101,104,115,104,112,121,112,114,107,117,115,106,114,114,113,113,114,108,105,95,106,115,106,112,117,119,107,101,122,117,119,104,102,113,110,96,107,105,101,112,106,119,98,103,104,106,109,120,112,113,95,105,106,110,113,111,116,114,113,108,108,119,105,119,109,99,111,115,106,103,115,111,117,107,106,113,118,109,106,103,124,122,100,106,113,114,101,104,102,96,104,105,115,112,111,108,102,109,105,113,112,119,120,117,103,128,100,107,124,105,102,105,99,111,110,109,119,117,94,116,113,103,112,107,102,110,110,101,100,106,106,116,121,116,107,109,113,113,103,108,102,124,115,116,101,104,105,108,102,98,104,111,116,113,112,107,112,95,108,109,114,99,108,96,126,103,122,110,118,107,111,118,113,105,104,105,110,121,107,112,104,117,101,107,110,104,100,117,108,117,112,107,107,106,117,116,107,103,110,121,122,102,111,110,105,101,104,116,111,112,97,108,113,112,106,116,115,112,106,108,113,109,105,119,121,105,116,93,102,106,114,107,105,115,110,123,117,105,103,108,115,111,114,118,106,116,104,105,119,97,108,121,114,105,112,124,103,111,107,103,110,102,115,104,135,104,111,110,122,117,116,116,121,100,112,113,112,98,98,106,104,126,122,122,112,106,118,110,96,95,98,101,108,114,126,100,123,123,115,98,108,110,105,116,89,111,110,96,118,101,111,107,122,128,116,112,113,107,102,105,127,108,111,113,113,106,114,110,114,110,111,104,94,119,114,122,108,105,98,105,112,107,104,109,112,109,118,107,103,103,116,112,111,115,113,116,119,106,114,105,118,118,114,119,107,124,130,119,97,116,108,103,117,113,108,102,116,113,106,119,107,116,116,108,106,114,111,110,111,104,119,110,129,106,105,115,102,116,101,100,112,109,105,119,116,123,117,115,111,112,115,119,106,103,112,105,114,106,113,115,119,118,108,116,111,109,114,115,115,117,132,114,106,111,112,109,122,123,114,111,111,93,107,105,122,111,122,100,129,112,109,97,114,108,120,106,95,116,124,111,112,116,106,122,98,113,115,106,108,118,119,121,110,115,111,100,119,103,112,114,112,105,104,110,116,109,103,87,121,115,110,110,90,113,112,117,117,113,110,116,102,107,108,100,108,112,106,110,107,106,116,103,105,106,102,108,111,105,98,111,112,117,121,103,113,109,106,115,112,122,121,110,113,115,114,111,98,124,107,113,104,109,104,102,98,114,114,104,114,119,109,109,111,119,115,106,113,109,113,107,106,108,118,108,107,107,114,114,97,106,113,99,119,111,110,117,110,107,101,113,111,102,104,108,101,127,123,103,127,116,109,109,120,127,113,121,118,108,108,111,122,107,112,125,107,107,114,124,111,110,104,122,123,104,103,113,122,107,111,105,118,111,130,113,104,107,117,111,101,105,115,108,110,118,120,109,109,105,119,117,117,101,124,120,108,117,116,105,118,111,98,110,112,115,103,111,119,111,106,107,116,126,105,112,114,120,106,106,109,101,102,110,100,109,109,116,101,119,123,114,103,104,113,107,120,112,107,111,106,110,116,101,122,107,102,104,106,104,98,117,113,106,117,108,105,96,119,102,112,104,113,113,115,108,104,117,119,124,113,112,121,102,114,104,114,92,109,110,112,107,111,103,117,113,119,115,101,106,106,105,102,109,110,101,102,105,97,112,126,121,112,111,100,96,120,106,118,101,111,117,100,129,109,118,120,115,104,122,102,122,125,111,102,109,103,98,113,98,109,109,123,114,113,114,109,101,103,110,124,117,100,92,99,113,119,112,112,104,115,112,113,114,126,112,105,108,113,112,116,113,109,95,119,96,118,113,112,126,105,117,118,108,115,127,126,105,117,102,109,117,113,117,112,108,108,104,112,127,112,114,116,103,104,115,116,121,111,115,107,108,117,103,107,120,116,111,104,93,106,106,108,109
level3,162,146,147,153,161,153,175,166,145,135,141,159,163,157,163,157,186,155,149,127,147,137,171,194,167,131,166,149,177,182,138,155,151,138,160,160,141,138,168,165,155,132,168,179,143,162,164,159,138,154,147,169,164,144,185,135,185,177,145,136,203,160,148,163,157,141,160,176,182,164,178,170,189,156,147,147,154,137,176,128,184,176,152,169,181,157,148,185,161,119,151,154,179,143,128,146,149,126,149,139,142,145,147,197,181,140,124,151,124,169,171,170,150,164,164,140,149,132,139,153,152,190,141,151,159,137,135,169,148,150,176,105,160,150,153,150,183,161,135,182,154,169,154,193,139,155,136,141,157,171,188,135,149,173,156,141,155,157,118,162,148,168,171,125,157,170,160,171,130,116,155,165,135,167,146,131,155,195,196,154,175,162,162,180,164,164,140,177,148,168,170,162,186,146,104,159,141,157,161,165,167,133,144,152,156,167,143,150,145,166,151,161,154,152,147,192,155,133,142,158,157,174,142,174,200,177,171,174,145,151,154,154,150,182,145,184,155,159,158,164,178,178,155,175,181,167,157,132,178,118,174,173,174,162,184,184,148,164,185,139,141,166,168,153,160,158,155,147,134,149,158,178,140,171,157,173,162,164,126,177,147,153,154,162,160,170,126,150,145,152,190,158,147,174,161,156,155,183,181,186,158,157,136,154,151,151,140,159,174,177,151,193,177,141,176,184,183,176,161,149,143,155,189,190,174,147,160,143,164,152,158,136,154,157,162,154,147,178,132,156,178,162,144,134,156,168,156,147,169,169,176,136,181,133,130,161,176,164,124,179,146,181,154,153,157,159,153,177,152,133,174,169,134,145,150,149,139,152,158,187,163,174,166,173,173,162,143,146,133,155,137,159,166,157,174,168,178,148,142,146,145,156,204,171,178,156,157,138,175,162,147,152,186,172,145,170,157,146,183,162,151,159,130,122,164,166,145,168,164,158,152,160,175,147,151,146,127,173,156,169,148,163,122,171,166,124,156,162,140,159,148,136,175,154,142,160,172,189,148,132,163,137,146,151,144,159,143,182,159,167,174,146,146,149,157,162,160,153,150,139,180,139,166,144,171,154,166,135,146,154,153,206,131,149,141,176,142,161,147,151,145,172,170,165,158,126,125,168,154,162,162,165,140,135,179,162,196,154,161,151,162,140,142,139,182,171,187,190,166,153,161,135,149,150,170,136,137,153,182,160,168,166,151,113,173,161,143,144,161,157,146,154,153,172,170,174,142,168,149,183,160,120,158,161,145,151,155,158,151,152,129,194,175,161,168,145,164,124,154,172,139,137,133,172,143,156,141,142,155,146,170,155,160,175,142,153,189,145,157,157,156,135,162,175,177,154,139,155,160,141,159,151,163,186,155,164,140,174,148,184,164,138,183,187,133,123,145,146,170,166,161,153,143,163,134,143,161,162,139,153,161,173,135,136,203,151,156,158,181,146,132,195,160,153,177,144,143,172,145,158,149,152,154,143,166,153,158,138,138,159,195,166,150,169,155,183,134,167,163,165,177,165,143,161,188,152,186,158,121,145,183,155,154,162,159,162,177,146,150,184,155,198,155,176,186,133,176,121,187,145,169,179,146,189,143,159,184,127,129,141,130,151,172,162,143,138,137,195,158,160,155,176,161,137,135,142,140,154,174,148,172,167,146,132,170,172,188,175,166,166,148,148,169,183,164,135,151,173,150,169,145,153,151,168,161,171,171,164,153,161,169,187,142,158,161,145,135,180,138,169,136,156,179,174,134,151,133,139,133,133,155,151,172,162,130,154,157,116,172,149,171,157,152,149,160,160,149,156,158,172,143,144,150,117,155,151,145,162,187,146,159,121,180,171,160,158,156,155,166,156,144,162,138,142,172,157,124,168,169,154,142,179,137,132,177,131,172,154,161,181,126,154,179,177,173,154,150,140,151,147,181,122,197,160,150,176,150,149,158,141,166,143,132,118,165,130,162,153,135,135,140,148,143,164,183,141,176,126,150,147,142,168,145,159,154,135,144,133,155,152,152,137,145,149,163,167,162,167,158,167,149,174,146,176,158,164,164,159,172,156,128,139,156,158,163,156,168,142,168,162,147,158,142,165,144,164,132,136,172,146,170,173,177,127,140,164,150,171,159,138,145,135,154,141,139,140,127,152,204,169,142,170,173,134,176,139,153,155,148,178,145,146,182,166,176,166,123,164,161,151,150,173,160,148,159,114,151,174,149,148,131,156,144,153,137,165,125,175,162,152
level4,160,152,161,145,148,186,153,174,139,164,160,168,176,149,174,157,173,147,168,129,168,133,159,148,154,139,172,143,202,175,166,149,171,145,163,162,115,137,182,156,152,154,151,159,140,155,147,170,153,131,137,165,164,125,170,164,159,161,125,137,168,177,154,153,156,158,134,174,184,151,153,165,194,160,160,168,167,139,170,144,196,168,135,183,184,159,156,158,201,147,157,134,171,138,136,160,184,133,169,181,142,124,143,190,169,140,115,137,144,153,139,155,153,139,155,126,168,130,151,141,159,182,129,144,138,125,127,146,186,144,171,122,167,145,152,155,163,167,175,148,159,160,147,199,171,158,123,163,158,149,175,144,181,156,158,147,148,145,116,189,124,161,159,130,164,165,162,160,136,108,128,167,127,142,145,144,145,173,176,163,185,151,149,176,153,160,166,172,141,162,160,164,189,143,119,149,148,135,137,176,170,154,150,154,154,174,174,138,163,142,159,150,155,150,147,194,163,153,132,164,158,122,134,171,192,144,139,156,141,175,160,119,140,202,154,158,167,130,151,149,161,141,132,164,164,156,147,167,199,124,154,167,153,152,157,167,167,139,178,143,157,147,174,160,161,136,154,152,171,125,156,170,141,146,154,171,154,156,148,174,135,147,141,157,162,153,150,163,142,159,152,150,151,157,170,144,147,169,166,173,166,147,116,149,146,122,161,144,151,142,160,198,172,151,153,177,173,172,139,156,156,167,176,179,173,144,166,146,144,149,156,133,158,165,168,173,176,191,117,147,176,169,134,146,142,156,125,148,173,166,167,125,165,132,152,152,177,174,132,144,132,191,146,151,169,177,159,155,144,155,181,209,153,174,143,132,147,157,185,173,161,145,164,165,143,180,166,129,150,150,120,175,165,162,152,159,139,152,159,153,134,146,147,156,162,188,150,159,194,163,139,174,192,173,155,189,150,131,134,140,147,162,141,110,176,180,160,163,167,172,155,143,169,167,127,151,134,175,165,169,161,156,172,157,164,121,173,171,146,152,158,126,148,158,136,150,180,158,147,181,175,129,150,167,162,167,134,178,158,166,139,153,148,172,168,166,161,157,153,173,146,148,181,170,183,172,169,150,165,151,162,212,145,173,130,164,176,157,165,149,150,157,174,154,147,122,159,144,163,173,142,146,144,125,186,166,216,146,168,160,149,135,152,143,146,152,175,163,165,177,148,156,164,154,146,154,133,196,147,132,151,161,139,134,161,155,156,157,168,171,139,145,160,189,169,166,131,184,158,198,147,146,155,160,139,136,149,153,139,180,129,172,191,156,165,153,172,113,180,151,151,152,137,180,170,196,147,148,157,153,169,173,146,148,117,152,184,188,143,149,138,142,157,175,192,142,124,160,157,116,165,134,181,168,185,165,122,183,143,142,172,156,165,173,149,133,149,151,173,167,148,153,162,133,133,156,169,160,154,134,164,167,147,136,170,162,168,155,162,170,149,178,149,148,161,162,160,160,143,167,179,158,140,138,154,155,179,130,153,159,196,172,161,166,173,175,145,156,163,166,173,153,168,166,174,175,153,147,144,134,188,155,141,168,149,155,160,196,165,169,163,170,143,171,158,149,158,134,189,124,194,148,114,171,136,148,186,135,127,125,136,143,164,154,151,144,159,152,173,160,145,184,177,118,143,157,146,162,153,145,174,149,155,145,175,143,142,173,158,166,145,157,169,183,164,133,149,174,132,151,138,169,138,175,155,141,148,156,151,186,154,146,161,149,156,129,155,173,137,161,130,163,162,163,135,140,118,139,132,142,162,168,182,155,157,140,146,130,164,137,191,136,162,151,146,157,154,160,159,181,136,129,145,141,143,142,132,164,180,143,152,144,180,159,185,172,150,153,173,163,160,169,146,166,180,140,126,171,156,152,152,186,137,174,163,110,147,150,171,152,122,151,177,173,172,168,170,160,151,142,183,128,163,176,144,162,150,136,143,126,172,156,130,129,123,121,165,152,124,158,140,144,171,141,169,146,178,127,137,159,151,159,147,160,148,136,120,131,132,135,162,144,146,146,151,156,149,148,163,195,160,154,153,159,180,147,180,156,143,152,130,130,138,145,134,147,175,140,174,132,161,154,132,129,137,155,149,138,178,147,142,150,152,123,140,183,170,144,153,146,140,141,152,169,151,166,148,128,147,177,130,186,179,154,158,144,158,155,144,144,150,168,157,175,177,176,140,147,174,158,181,169,143,152,169,111,174,183,142,163,159,160,135,167,154,178,132,138,174,154
f_r - dont count SWAPS,150,144,145,138,142,169,152,162,130,135,154,154,158,142,153,152,136,139,158,121,164,125,150,140,159,130,164,139,166,158,161,138,161,137,156,156,108,129,164,143,147,147,135,140,132,144,141,146,142,123,132,151,158,121,170,151,152,156,119,129,160,151,120,148,148,147,118,154,164,145,137,143,186,155,154,162,158,129,156,136,190,156,138,176,171,127,149,151,196,135,148,130,166,123,129,162,176,120,156,158,133,112,139,183,156,133,113,126,136,149,132,138,133,132,147,118,162,117,142,149,151,175,121,137,131,104,129,138,160,135,150,118,161,139,145,148,164,156,147,147,151,154,139,181,164,150,118,154,148,130,170,136,172,148,147,139,140,112,107,184,119,154,147,124,156,156,145,154,128,101,116,152,120,141,125,125,137,166,168,154,167,143,144,168,139,152,156,162,134,146,139,153,163,136,115,118,139,127,123,149,144,148,144,148,137,165,167,138,148,121,151,142,129,135,127,174,157,146,121,143,158,118,127,165,185,134,129,150,134,159,154,112,132,187,146,150,160,124,143,147,177,134,117,158,151,148,139,133,180,121,146,146,150,144,142,161,158,137,166,133,152,139,162,155,153,130,140,143,128,118,137,155,130,138,136,166,145,148,146,165,128,130,120,151,153,146,146,141,137,143,144,143,133,142,163,122,140,161,159,165,158,140,103,128,136,115,150,136,147,136,139,190,145,144,147,165,160,160,124,126,154,157,166,172,168,135,158,141,138,149,151,119,150,147,162,159,170,172,112,140,156,150,128,115,145,154,119,137,171,160,146,119,155,123,146,150,148,165,125,149,124,178,138,143,149,158,154,147,120,148,161,187,146,151,155,126,136,135,145,140,153,132,163,156,135,170,152,112,142,142,114,174,159,148,154,162,133,125,132,145,129,140,138,151,142,179,144,164,187,149,133,154,181,166,147,183,145,124,127,127,140,154,132,105,168,146,150,156,147,164,148,136,131,161,114,146,127,153,158,129,155,148,171,148,143,114,145,162,140,144,149,119,134,159,133,139,171,152,144,158,168,122,144,150,156,152,127,168,152,157,137,149,146,163,151,141,149,149,147,166,135,138,168,134,174,166,161,126,158,134,155,200,139,139,127,160,166,149,157,138,143,150,167,147,152,114,136,129,145,168,136,126,147,117,174,159,201,138,155,137,144,127,132,129,140,146,179,147,156,162,141,149,159,148,139,147,133,187,136,126,144,155,132,128,141,146,147,150,162,166,137,138,145,173,158,155,145,164,140,160,139,137,143,157,132,119,144,148,132,177,124,161,174,134,157,138,165,107,157,152,132,144,130,165,141,189,133,142,145,123,151,161,127,140,109,144,145,181,135,144,134,134,132,167,186,137,116,153,159,109,162,138,149,138,179,155,113,163,137,134,165,149,157,167,142,124,146,135,161,147,141,147,154,129,122,151,155,151,146,128,157,138,139,122,160,155,163,148,158,163,143,172,141,146,149,157,121,147,134,159,157,146,133,129,150,141,177,123,148,150,171,166,154,157,161,167,144,148,150,162,164,140,164,145,167,169,145,129,126,126,176,148,136,161,144,124,162,189,153,166,154,159,141,160,148,136,151,127,172,114,186,129,109,164,119,141,180,129,119,111,135,132,146,148,145,139,140,144,166,151,139,153,171,110,135,139,144,147,129,127,163,142,148,139,148,126,125,146,146,159,138,158,157,160,171,133,142,167,133,152,131,161,135,164,148,136,128,149,147,158,138,148,131,139,149,122,148,158,131,152,129,155,151,157,117,135,110,128,126,135,155,154,177,146,149,132,131,109,156,130,183,129,157,142,125,154,146,153,137,152,128,121,139,133,129,137,130,148,166,118,135,137,162,129,175,158,131,130,166,150,153,166,137,142,158,131,124,170,153,143,144,166,130,168,156,102,147,142,148,143,114,133,161,167,173,153,154,138,143,134,171,122,143,162,135,153,132,129,131,121,157,129,124,122,119,116,157,145,108,151,132,141,171,132,152,146,193,125,120,154,135,151,140,155,141,127,113,121,128,132,156,137,136,140,126,150,137,144,155,166,143,147,145,155,173,128,172,137,122,146,122,118,135,132,126,142,160,115,167,124,159,133,126,122,135,172,143,132,171,142,153,142,141,115,133,159,151,135,146,112,134,125,145,152,167,159,141,123,141,143,122,169,166,141,153,139,153,141,137,136,136,156,150,157,162,162,133,140,168,155,159,160,127,143,163,105,167,178,120,155,152,144,127,144,147,153,123,130,155,151
f_r - count SWAPS as CX,156,152,152,145,148,177,161,169,138,144,160,162,165,149,161,157,143,147,165,129,170,133,157,148,168,137,172,147,174,166,168,144,166,143,163,162,115,137,170,151,152,154,142,148,140,149,147,152,150,131,136,159,164,129,175,159,159,162,125,136,167,156,128,153,156,155,125,159,170,151,143,151,194,161,160,168,166,137,164,145,198,164,144,183,175,135,156,158,201,144,157,134,172,129,136,169,184,128,162,164,140,118,143,190,164,140,120,133,144,153,140,144,139,139,153,126,168,124,151,156,159,182,129,144,138,108,136,146,168,144,159,122,167,145,152,155,172,165,152,156,159,160,147,190,171,158,123,163,155,139,178,144,179,156,155,147,148,119,116,192,126,161,155,130,164,165,154,160,136,108,123,159,127,148,132,131,145,173,176,163,176,151,153,175,147,160,164,171,141,152,146,158,171,143,121,125,146,135,130,154,152,154,152,155,145,174,175,146,154,129,159,150,135,142,132,181,163,153,129,150,165,125,134,171,191,142,136,156,141,167,160,119,140,194,154,158,167,130,151,154,186,141,124,164,156,156,147,139,188,129,154,153,154,152,149,167,166,145,171,140,158,147,167,162,161,136,147,152,135,126,142,161,138,146,140,171,154,156,153,174,135,137,129,157,162,153,150,147,143,151,152,150,141,149,170,129,147,168,166,173,166,148,110,137,142,117,157,144,153,142,146,198,154,151,156,173,165,165,133,133,163,164,173,179,175,144,167,146,144,156,159,125,158,154,168,167,176,180,117,147,164,155,134,123,153,162,125,143,180,165,152,125,160,132,152,158,154,173,132,154,132,184,146,150,156,164,161,154,127,155,166,193,151,156,163,132,142,143,153,147,161,137,170,162,141,178,159,118,150,150,120,182,165,155,162,169,139,133,139,153,134,146,145,158,150,186,152,172,194,155,139,162,189,173,154,189,150,130,134,133,147,160,139,110,176,154,158,163,153,170,155,143,138,165,123,154,134,160,165,136,161,156,180,157,149,121,152,170,146,152,158,126,141,167,136,147,180,159,147,165,175,129,150,158,162,158,135,175,158,164,145,157,154,172,156,150,158,157,154,173,143,147,173,143,183,174,169,134,165,142,162,209,145,144,134,167,174,157,165,146,150,157,174,154,159,122,140,135,152,173,144,134,155,125,183,166,206,146,160,144,149,135,139,136,146,152,188,155,162,170,148,155,164,154,146,156,141,196,145,133,151,164,139,134,150,151,156,156,168,171,139,145,152,180,167,164,151,171,146,168,147,146,150,164,139,126,150,153,139,182,129,167,181,140,165,145,172,113,164,159,140,152,137,170,148,197,137,148,154,128,159,168,133,148,117,152,152,188,143,150,143,142,139,175,192,142,124,160,165,116,169,145,156,144,185,163,122,170,143,142,172,156,165,174,148,133,153,143,169,155,148,153,162,133,129,156,161,160,154,134,164,145,147,130,167,162,168,155,165,170,149,179,149,154,157,165,127,155,143,166,164,152,141,138,158,146,186,130,153,157,179,172,161,163,168,173,151,156,156,166,172,146,171,152,174,175,150,136,132,132,182,157,141,168,149,133,167,196,161,172,163,168,150,167,154,143,158,134,180,119,194,135,114,171,128,148,186,135,127,116,143,139,154,154,151,145,146,151,173,160,145,159,177,118,143,147,152,155,137,133,170,151,155,147,153,132,134,153,153,166,145,164,165,168,179,141,149,174,141,157,138,169,141,172,155,144,134,156,155,166,147,154,138,146,156,129,155,165,137,158,136,163,157,163,123,140,118,136,132,142,162,161,182,155,157,140,138,116,164,137,191,136,164,151,129,160,154,160,144,161,136,129,145,141,136,142,137,154,175,126,142,144,170,136,184,167,138,138,173,159,160,174,143,147,166,140,131,175,160,152,152,172,137,175,163,110,153,150,156,151,122,140,169,176,180,161,162,147,148,142,179,128,148,169,144,160,140,136,136,126,164,137,130,129,125,121,164,152,116,158,137,147,176,138,159,152,198,132,127,161,142,159,147,163,148,133,120,127,135,140,162,145,143,146,135,156,144,152,163,172,151,154,153,162,180,134,180,144,128,152,130,127,143,139,134,147,169,121,174,132,167,140,132,129,140,179,149,138,178,147,160,150,148,123,140,167,159,142,153,119,140,133,152,160,175,166,147,128,147,150,129,176,174,148,158,147,160,150,144,144,145,162,157,163,169,170,140,147,174,163,167,169,133,152,169,111,174,183,127,164,159,152,135,150,154,160,132,138,162,158
agent optimized,114,116,108,101,119,110,108,114,100,109,105,114,116,125,104,113,113,111,119,114,111,100,110,126,111,114,121,105,99,118,101,105,102,115,112,109,99,117,108,113,111,109,109,120,95,121,125,109,110,117,116,113,123,106,112,108,108,106,121,127,110,108,99,99,109,101,108,112,120,115,94,99,112,110,115,114,99,115,116,106,105,119,121,114,125,112,110,114,93,113,115,112,109,128,118,101,107,97,114,112,111,127,114,116,114,102,97,111,108,114,114,117,104,105,117,107,110,111,108,105,119,117,119,107,108,108,99,104,106,110,123,105,106,112,95,101,117,109,101,104,115,106,111,121,112,114,107,117,115,106,114,116,113,113,114,108,109,95,106,115,106,112,117,104,107,103,122,116,100,98,102,113,109,98,107,107,103,111,106,119,98,103,104,106,109,119,112,113,95,105,106,110,113,111,99,113,113,110,108,119,105,129,109,99,113,115,105,103,115,111,117,107,106,111,118,109,105,103,124,122,100,106,113,114,103,103,102,96,104,105,115,112,111,108,102,109,105,113,114,119,120,117,103,128,100,107,123,105,102,105,99,113,110,108,118,117,94,118,113,103,112,107,102,112,110,101,100,106,108,116,121,116,107,108,115,113,103,107,104,124,115,116,101,104,105,108,102,98,104,112,116,113,112,107,112,97,108,109,114,99,108,96,107,103,119,109,120,107,111,118,112,105,104,105,110,120,107,112,104,117,98,107,110,104,100,117,108,117,112,107,107,106,117,116,107,103,109,120,111,102,109,110,105,101,104,116,111,111,97,108,113,111,106,116,103,112,106,108,113,109,105,119,121,105,116,93,102,105,114,107,103,115,110,123,117,105,109,110,115,108,114,118,106,116,104,105,119,97,108,121,112,105,112,124,103,111,107,103,110,102,115,104,135,104,110,110,122,117,116,116,121,99,112,112,109,98,100,106,104,126,124,121,112,108,118,107,95,95,98,101,109,114,126,100,123,123,117,98,108,112,105,116,91,110,110,96,118,101,111,107,122,123,116,112,114,107,103,107,129,108,110,113,113,105,114,112,114,110,111,102,96,119,114,122,108,105,98,105,112,107,105,108,112,109,118,107,103,100,116,112,111,117,113,116,119,106,114,105,118,118,114,119,109,124,130,119,97,116,110,102,117,113,108,101,118,113,104,119,107,116,116,108,106,121,111,112,111,104,119,110,129,106,105,115,102,116,101,100,112,108,105,119,115,107,117,114,111,111,115,119,106,102,112,105,114,106,112,115,118,118,108,115,111,109,114,115,113,117,122,114,106,111,112,109,122,123,114,111,111,93,107,105,104,111,122,100,129,112,109,99,114,110,120,106,94,116,124,111,112,116,108,124,104,113,115,103,108,118,121,112,110,115,110,100,119,103,115,114,112,104,104,110,116,109,103,87,121,115,110,110,90,113,112,117,117,112,110,116,104,107,108,100,108,112,106,110,109,106,116,103,105,106,102,108,111,107,98,110,112,117,120,103,113,109,106,117,112,122,121,110,113,115,113,109,98,123,109,113,104,109,106,102,98,113,114,103,114,110,109,109,111,117,115,106,113,109,112,107,108,108,117,107,107,107,114,114,97,106,113,98,119,111,110,117,111,107,101,112,112,102,104,108,101,125,122,103,127,118,109,109,122,127,113,118,118,108,108,111,122,107,112,125,107,107,114,124,111,110,104,122,122,103,103,113,122,107,111,105,116,111,115,112,104,107,117,111,101,105,114,108,109,118,120,109,109,107,119,117,117,101,117,120,108,117,110,104,105,111,100,110,112,115,103,111,119,111,106,109,116,126,105,112,118,120,106,106,109,101,102,110,100,108,109,116,101,119,125,114,103,104,113,107,120,114,107,113,106,110,117,101,122,107,102,106,108,103,100,117,113,106,117,108,105,96,119,102,112,104,113,113,115,108,103,117,116,124,113,112,121,102,114,104,112,91,111,107,112,107,111,103,117,113,119,115,101,106,106,105,102,109,110,101,102,105,97,112,126,109,114,111,100,96,120,108,109,101,109,108,100,129,109,118,120,115,104,121,102,122,125,111,102,108,103,96,113,98,109,109,123,114,113,114,109,101,102,110,124,110,98,92,99,113,119,112,112,104,115,112,113,114,126,112,105,93,110,112,116,113,109,95,123,96,118,113,112,126,104,117,118,108,115,127,126,105,117,102,109,117,115,119,112,108,110,104,112,127,109,114,116,103,102,114,111,123,113,102,107,108,117,103,106,120,111,111,106,95,108,106,108,109
agent optimized - don't count SWAPS,114,116,108,101,119,110,108,114,100,109,105,114,116,125,104,113,113,111,119,114,111,100,110,126,111,114,121,105,99,118,100,105,102,115,112,109,93,111,108,113,111,109,109,120,95,121,125,109,110,117,116,113,123,106,112,108,108,106,121,127,110,108,99,99,109,101,108,112,120,115,94,99,112,110,115,113,99,115,116,106,105,119,117,114,125,112,110,114,93,113,115,112,109,128,118,101,107,97,114,112,111,127,114,116,114,102,97,111,101,114,114,117,104,105,117,106,110,111,108,105,119,117,113,107,108,108,99,104,106,110,123,98,106,112,95,101,117,109,101,104,115,106,111,121,112,114,107,117,115,106,114,116,113,113,114,108,109,95,106,115,106,112,117,98,107,103,122,116,96,92,102,113,109,98,107,107,103,111,106,119,98,103,104,106,109,119,112,113,95,105,106,110,113,111,95,113,113,110,108,119,105,121,109,99,113,115,105,103,115,111,117,107,106,110,118,109,105,103,124,122,100,106,113,114,103,103,102,96,104,105,115,112,111,108,102,109,105,113,114,119,120,117,103,128,100,107,122,105,102,105,99,113,110,107,117,117,94,118,113,103,112,107,102,112,110,101,100,106,108,116,121,116,107,108,115,113,103,107,104,124,115,116,101,104,105,108,102,98,104,112,116,113,112,107,112,97,108,109,114,99,108,96,100,103,119,104,120,107,111,118,111,105,104,105,110,120,107,112,104,117,98,107,110,104,100,117,108,117,112,107,107,106,117,116,107,103,109,120,104,102,108,110,105,101,104,116,111,111,97,108,113,105,106,116,96,112,106,108,113,109,105,119,121,105,116,93,102,105,114,107,102,115,110,123,117,105,109,110,115,108,114,118,106,116,104,105,119,97,108,121,112,105,112,124,103,111,107,103,110,102,115,104,135,104,110,110,122,117,116,116,121,99,112,112,109,98,100,106,104,126,124,121,112,108,118,107,94,95,98,101,108,114,126,100,123,123,117,98,108,112,105,116,91,110,110,96,118,101,111,107,122,116,116,112,114,107,103,107,129,108,109,113,113,105,114,112,114,110,111,101,96,119,114,122,108,105,98,105,112,107,105,107,112,109,118,107,103,100,116,112,111,117,112,116,119,106,114,105,118,118,114,119,109,124,130,119,97,116,110,102,117,113,108,101,118,113,104,119,107,116,116,108,106,118,111,112,111,104,119,110,129,106,105,115,102,116,101,100,112,108,105,119,115,100,117,114,111,110,115,119,106,102,112,105,114,106,112,115,118,118,108,111,111,109,114,115,112,117,114,114,106,111,112,109,122,123,114,111,111,93,107,105,98,111,122,100,129,112,109,99,114,110,120,106,94,116,124,111,112,116,108,118,104,113,115,102,108,118,121,105,110,115,109,100,119,103,108,114,112,104,104,110,116,109,103,87,121,115,110,110,90,113,112,117,117,112,110,116,104,107,108,100,108,112,106,110,109,106,116,103,105,106,102,108,111,107,98,110,112,117,119,103,113,109,106,117,112,122,121,110,113,115,113,108,98,123,109,113,104,109,106,102,98,113,114,103,114,106,109,109,111,116,115,106,113,109,112,107,108,108,117,107,107,107,114,114,97,106,113,98,119,111,110,117,111,107,101,111,110,102,104,108,101,124,122,103,127,118,109,109,122,127,113,117,118,108,108,111,122,107,112,125,107,107,114,124,111,110,104,122,122,103,103,113,122,107,111,105,111,111,107,112,104,107,117,111,101,105,114,108,109,118,120,109,109,107,119,117,117,101,109,120,108,117,106,102,103,111,100,110,112,115,103,111,117,111,106,109,116,126,105,112,118,120,106,106,109,101,102,110,100,108,109,116,101,119,125,114,103,104,113,107,120,114,107,113,106,110,117,101,122,107,102,106,108,103,100,117,113,106,117,108,105,96,119,102,112,104,113,113,115,108,103,117,116,124,113,112,121,102,114,104,112,91,111,107,112,107,111,103,117,113,119,115,101,106,106,105,102,109,110,101,102,105,97,112,126,102,114,111,100,96,120,108,103,101,108,101,100,129,109,118,120,115,104,121,102,122,125,111,102,108,103,96,113,98,109,109,123,114,113,114,109,101,102,110,124,103,98,92,99,113,119,112,112,104,115,112,113,114,126,112,105,89,104,112,116,113,109,95,121,96,118,113,112,126,104,117,118,108,115,127,126,105,117,102,109,117,115,119,112,108,110,104,112,127,100,114,116,103,101,114,102,123,113,99,107,108,117,103,106,120,104,111,106,95,108,106,108,109
agent_levels,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,4,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,4,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1


==> figures/results_test_1718001274_more_complex_128_1/info.txt <==
runs/QACI_graph_optim__more_complex_NO_range_128_search_8_envs_ent_1e-5__1__1716979604/saves/model-819200.pth
more_complex
128

n_qubit: 5
n_gate: 80
p_two_qubit: 0.6
p_H: 0.2
p_z: 0.1
p_x: 0.1
many_pi_gates: False
clifford_plus_T: True
search_loops: 1


level1 : 39.74 ± 4.9242664428318665
level2 : 39.584 ± 4.939933602792652
level3 : 37.384 ± 6.9778609903035465
level4 : 32.625 ± 6.165093267745428
f_r - dont count SWAPS : 29.194 ± 5.715449588615055
f_r - count SWAPS as CX : 31.872 ± 5.788749087669977
agent optimized : 27.383 ± 4.6106735950401
agent optimized - don't count SWAPS : 25.325 ± 4.763126599199311
agent_levels : 3.539 ± 0.7499859998693309


==> figures/results_test_1718001274_more_complex_128_1/results_test_1718001274_more_complex_128_1.csv <==
,x,y,c,t,c,h,k,m,i,e,v,t,o,r,i,r,z,r,v,j,k,r,o,e,x,x,m,a,p,u,c,y,y,g,i,j,w,h,b,b,o,z,o,d,b,x,a,t,j,u,q,y,m,r,y,h,s,i,r,x,y,u,n,j,m,p,u,w,w,f,l,q,f,g,j,r,v,k,k,s,j,x,a,z,j,f,f,n,u,o,k,v,p,p,x,u,b,t,c,v,b,s,u,s,n,w,j,t,j,g,b,z,m,z,h,p,e,s,m,u,m,x,l,j,c,z,z,x,u,r,z,s,r,v,y,z,y,z,x,x,l,s,r,l,l,u,v,s,d,l,j,f,g,m,q,l,o,f,n,q,t,n,e,c,l,o,e,g,l,r,k,f,j,h,c,a,q,r,u,r,j,d,y,z,u,e,c,e,f,l,l,t,g,n,f,f,i,p,q,k,h,v,w,v,o,s,o,m,i,q,z,u,x,a,h,l,l,o,l,c,c,f,m,e,d,u,a,w,l,z,o,c,g,f,p,h,i,c,j,c,i,a,a,u,m,x,g,k,k,d,c,f,a,t,k,l,o,q,m,i,k,c,u,w,p,c,h,v,w,k,i,l,i,q,l,f,o,w,u,f,n,o,e,s,y,p,u,b,f,a,d,e,x,u,j,y,l,s,v,o,l,t,e,w,r,r,q,v,y,y,b,l,g,k,g,l,f,a,x,r,l,i,f,v,b,r,n,u,o,j,e,s,c,j,p,k,t,t,c,u,e,g,m,z,t,c,j,n,n,b,a,w,z,q,c,q,l,z,l,s,g,y,e,c,s,n,v,g,g,n,x,q,k,l,j,c,g,s,l,s,f,f,v,v,b,u,j,h,v,k,l,h,w,m,q,g,p,x,s,d,b,m,s,j,w,o,q,c,t,q,v,d,o,p,n,p,i,t,w,c,d,a,w,j,o,h,f,l,i,g,p,l,x,z,g,r,f,u,h,w,b,v,b,w,x,u,j,l,b,a,u,b,j,i,g,r,j,w,q,t,t,d,c,j,q,q,u,f,d,m,p,c,s,w,m,b,i,c,w,g,v,k,w,q,k,w,t,u,w,y,l,z,a,j,g,q,e,j,o,i,u,h,q,b,z,v,t,k,s,l,l,i,w,p,w,e,b,p,j,e,t,y,r,k,w,x,u,i,p,q,j,a,q,h,n,m,m,m,t,g,a,z,c,s,h,l,o,r,g,s,r,b,x,p,s,u,n,o,o,n,n,c,i,l,s,v,r,c,n,q,k,r,y,z,h,y,g,f,o,f,x,u,d,d,g,c,l,s,d,t,q,q,q,a,e,t,w,k,m,b,t,n,e,m,n,i,y,e,n,k,h,i,v,b,m,l,k,l,f,r,s,s,g,a,c,y,p,h,l,h,r,m,h,y,b,m,o,r,u,g,p,z,p,e,e,v,g,t,n,n,f,z,d,j,g,c,h,n,x,i,s,h,i,k,r,i,z,e,l,o,a,z,e,j,w,j,i,l,d,v,g,d,a,s,e,n,i,m,p,i,r,e,v,f,f,r,t,f,t,w,f,a,x,e,i,x,d,v,q,z,u,r,g,x,v,k,a,e,l,n,q,g,f,v,c,z,p,m,m,v,j,u,j,t,x,l,d,q,p,s,o,d,u,r,o,q,k,f,k,f,l,h,r,a,m,a,w,z,s,l,g,e,b,t,o,o,o,r,h,u,o,z,h,r,a,c,l,t,w,o,t,i,v,c,v,u,j,x,b,y,y,w,s,u,j,l,w,f,i,c,s,v,m,c,s,p,s,p,g,m,l,s,d,v,a,n,s,j,s,c,i,w,v,z,o,m,i,z,f,q,s,c,p,f,t,k,q,h,k,p,f,m,r,m,j,q,t,v,r,h,v,j,u,x,w,l,g,s,x,e,f,l,d,x,l,k,d,d,q,b,k,i,d,s,s,i,h,s,n,r,n,q,v,o,u,j,w,a,p,b,h,d,t,f,a,u,a,k,a,g,g,t,i,b,m,z,n,g,r,n,g,s,s,y,r,y,t,c,w,o,u,t,h,m,l,c,q,r,m,g,w,t,f,t,h,d,d,g,t,j,q,s,y,z,w,n,j,n,d,l,h,e,b,f,h,o,g,d,n,v,t,m,p,o,y,v,z,k,f,s,q,u,a,s,p,j,g,s,x,g,o,q,i,z,s,b,x,q,z,a,s,y,l,e,o,b,t,p,o,b
level1,34,40,42,39,43,44,38,47,40,43,31,45,37,42,37,40,41,45,42,40,40,31,46,24,36,41,41,36,44,45,41,39,39,45,48,38,36,38,42,38,36,43,47,35,35,36,45,39,37,44,38,42,40,38,34,37,43,37,42,38,39,47,44,42,37,47,37,30,40,41,48,43,38,35,36,37,43,47,33,44,45,37,37,36,50,42,39,41,37,35,37,37,39,36,45,39,46,42,44,38,47,30,44,49,36,40,49,46,38,54,40,33,46,49,31,43,40,41,53,36,39,34,44,45,33,44,41,45,34,43,37,32,35,37,37,38,42,42,41,42,47,40,43,40,37,36,46,35,45,43,38,42,39,37,33,44,46,38,37,56,36,41,39,35,38,43,40,40,39,47,36,35,38,38,30,39,45,38,38,45,41,41,43,37,38,42,29,40,43,28,36,36,29,41,27,39,38,46,39,35,29,43,35,44,40,41,37,41,41,39,39,30,30,37,38,40,46,35,44,39,47,41,37,46,32,38,34,37,34,37,39,40,44,43,44,40,42,39,44,47,47,39,43,40,38,37,39,38,46,38,35,38,43,37,43,39,48,34,35,51,35,29,33,46,36,34,42,37,41,42,42,32,41,40,39,38,36,41,47,35,37,37,44,39,35,38,36,30,38,38,43,39,40,47,33,41,41,44,34,41,46,41,40,51,38,46,38,43,38,34,37,41,44,39,39,43,44,45,39,34,44,34,38,45,31,35,44,38,37,41,36,39,41,38,39,42,41,45,37,50,42,42,38,45,45,44,43,46,26,38,42,47,38,45,35,38,39,31,46,46,41,40,38,36,42,37,34,39,46,40,37,37,43,39,36,34,37,43,43,33,39,42,38,42,47,43,40,47,46,37,46,42,45,40,34,44,38,42,26,41,37,38,37,34,47,33,39,32,40,39,41,37,49,33,36,34,50,50,40,43,42,34,38,30,48,40,46,34,35,40,46,46,47,37,39,42,47,36,39,35,39,46,34,36,40,43,41,44,39,37,40,44,38,47,37,40,35,41,38,32,30,40,37,45,39,32,48,37,35,44,35,33,36,37,42,45,35,39,43,39,40,34,35,35,45,45,30,41,35,54,38,48,51,39,37,37,42,41,45,43,44,37,46,39,37,34,42,44,41,44,38,35,46,37,35,35,35,32,39,46,38,34,35,46,39,46,50,38,45,42,42,33,42,44,37,33,38,37,45,43,33,43,31,47,47,34,38,34,42,29,43,38,31,35,47,32,40,43,42,43,40,35,36,40,31,45,46,40,31,46,41,38,34,39,40,51,45,39,40,54,39,36,41,34,37,35,47,36,34,37,41,42,45,36,44,36,36,46,27,40,33,42,43,38,28,43,37,46,49,46,38,39,45,43,35,35,39,47,40,34,48,39,42,46,45,41,43,39,42,34,38,40,38,41,45,30,31,44,31,41,37,42,32,38,40,42,41,43,37,48,38,31,36,36,31,45,37,41,37,39,39,39,47,40,42,37,42,39,37,38,40,45,38,37,35,27,46,46,29,34,40,39,33,38,48,37,40,45,40,32,33,41,38,42,46,49,42,33,40,47,34,43,40,38,35,33,40,34,43,39,47,35,44,43,43,48,33,36,43,40,41,42,38,41,40,40,42,38,34,38,31,40,37,50,42,37,40,46,39,39,41,39,38,34,42,40,37,45,37,43,35,47,32,41,39,45,38,38,34,41,43,48,31,35,44,31,45,44,39,47,37,34,41,51,42,46,30,44,40,39,41,40,34,42,38,35,38,40,45,25,36,36,40,43,38,50,35,35,44,44,43,36,44,47,49,41,48,49,40,35,43,45,44,36,39,38,47,30,32,46,34,45,39,40,36,39,44,36,39,46,41,47,37,39,42,36,42,39,51,33,42,30,42,36,37,39,49,43,40,35,41,34,44,35,34,47,43,43,37,36,39,40,41,34,50,32,45,50,32,36,45,41,37,39,38,45,48,47,43,43,37,40,37,40,40,32,38,44,43,39,49,45,31,39,41,32,33,43,41,45,35,40,43,48,39,32,41,39,32,26,44,41,48,43,43,36,37,41,40,39,44,34,49,35,41,41,36,45,34,34,34,38,34,33,38,39,38,35,34,36,46,43,40,38,42,47,39,38,39,36,33,37,42,37,45,49,44,46,40,39,47,37,47,34,43,46,39,50,33,44,41,37,40,42,41,43,36,40,33,36,49,34,38,36,47,39,38,40,47,50,35,37,36,22,40,42,43,37,42,38
level2,32,40,42,39,43,42,38,47,40,43,31,45,37,42,37,38,41,45,42,40,40,31,46,24,36,41,41,36,44,45,41,39,39,45,48,38,36,38,42,38,36,43,47,35,35,36,43,39,35,44,38,42,40,38,34,37,43,37,42,38,39,47,44,42,37,47,37,28,40,41,48,43,38,35,36,37,43,47,33,44,45,37,37,36,50,42,39,41,37,35,37,37,39,36,43,39,46,40,44,38,45,30,44,49,36,40,49,46,38,54,40,33,46,47,31,43,40,41,53,36,39,34,44,45,33,44,41,43,34,41,37,32,35,37,37,38,42,42,41,42,47,40,43,40,37,34,46,35,45,43,38,42,37,35,33,44,46,38,37,56,36,41,39,35,38,43,40,40,39,47,36,35,36,38,30,39,45,38,36,45,41,39,43,37,38,42,29,40,43,28,36,36,29,41,27,37,38,46,39,33,29,43,35,44,40,41,37,41,41,39,39,30,28,37,36,40,46,35,42,39,45,41,37,42,32,38,34,37,34,37,39,40,44,43,44,38,42,39,44,47,47,39,43,40,38,37,39,38,46,38,35,38,43,37,43,39,48,34,35,49,35,29,33,46,36,34,42,37,41,42,42,32,41,40,39,38,36,41,47,35,37,37,44,39,35,38,36,30,38,38,43,39,40,47,33,41,41,44,34,41,46,41,40,51,38,46,38,43,36,34,37,41,44,39,39,43,44,45,39,34,44,34,32,45,31,35,44,38,37,41,36,39,39,38,39,42,41,45,37,50,42,42,38,45,45,44,43,46,26,38,42,47,38,45,35,38,39,31,46,46,41,40,38,36,42,37,34,39,46,40,37,37,43,39,36,34,37,43,43,33,39,42,38,42,47,43,40,47,46,37,46,40,45,40,34,44,38,42,26,41,37,38,37,34,47,33,39,32,40,39,41,37,49,33,36,34,50,50,40,43,42,34,38,30,48,40,46,34,35,40,46,46,47,37,39,40,47,36,37,35,39,46,34,36,38,43,41,44,39,37,40,44,38,47,37,40,35,41,38,32,30,40,37,43,39,32,48,37,35,44,35,33,36,37,42,45,33,39,43,37,40,34,35,35,45,45,28,41,35,54,38,48,51,39,35,35,42,41,45,43,44,37,46,39,37,34,42,44,41,44,38,35,46,37,35,35,35,32,37,46,38,32,35,46,39,46,50,38,45,42,42,33,42,44,37,33,38,37,45,43,33,43,31,47,47,34,38,34,42,29,43,38,31,35,45,32,38,43,42,43,40,35,36,40,31,45,44,40,31,42,39,38,34,39,40,51,45,39,38,54,39,36,41,34,37,33,47,36,34,37,41,42,45,36,44,36,36,46,27,40,31,42,43,38,28,43,35,46,49,46,38,39,43,41,35,35,39,47,40,32,48,39,42,46,45,41,43,39,42,34,38,40,38,41,45,30,31,44,31,41,37,42,32,38,40,38,41,43,37,46,38,31,36,36,31,45,37,41,35,39,39,39,47,40,40,37,42,39,37,38,40,45,38,37,35,27,46,46,27,34,40,39,33,38,48,37,40,45,40,32,33,41,38,42,46,49,42,33,40,47,34,43,40,38,35,33,40,34,43,39,47,35,44,43,41,48,33,36,43,40,41,42,38,39,38,40,42,38,34,38,31,40,37,50,42,37,40,46,39,39,41,39,38,34,42,40,37,45,37,43,35,47,32,41,39,45,38,38,34,39,43,48,31,35,44,31,45,44,39,47,37,34,41,51,42,46,30,44,40,39,41,40,34,42,38,35,38,40,45,25,36,36,40,43,38,50,35,35,44,44,43,36,44,47,49,41,48,49,40,35,43,45,44,34,39,38,47,30,32,44,34,45,39,40,36,39,44,36,39,46,41,47,37,39,42,36,42,39,51,33,42,30,42,36,37,37,49,43,40,35,41,34,44,35,34,47,43,43,37,36,39,40,41,34,50,32,45,50,32,36,45,41,37,39,38,45,48,47,43,43,37,40,37,40,40,32,38,44,43,39,49,45,31,39,41,32,33,43,41,45,35,40,43,48,39,32,41,39,32,26,44,41,46,41,43,36,37,41,38,39,44,34,49,33,41,41,36,45,34,34,34,36,34,33,38,39,38,35,34,36,46,43,40,38,40,47,39,38,39,36,33,37,42,37,45,49,44,46,40,39,47,37,47,34,43,46,39,50,33,44,41,37,40,42,41,43,36,40,33,36,49,34,38,36,47,39,38,40,47,50,35,37,36,22,40,42,43,37,40,38
level3,30,41,44,26,48,38,32,38,26,39,30,35,40,48,36,27,35,42,47,26,41,34,42,28,28,41,48,37,35,22,32,39,32,43,39,49,28,40,48,41,35,36,41,27,39,29,41,45,33,40,34,45,38,43,35,37,39,33,32,27,29,55,35,37,33,55,37,23,32,32,37,38,38,39,37,37,45,37,38,50,40,42,41,33,35,34,33,61,35,30,31,37,32,26,29,23,46,26,30,28,36,36,41,35,41,28,39,35,38,44,40,48,34,22,35,46,45,55,29,34,39,35,41,46,33,33,44,43,38,43,35,46,35,29,42,33,44,33,35,37,26,42,44,44,47,26,46,36,45,33,31,34,36,40,38,25,33,34,38,45,40,31,38,37,40,39,41,39,39,32,37,50,25,24,25,34,40,28,20,42,39,34,33,38,30,33,29,40,39,27,29,36,41,41,42,39,20,42,39,48,29,34,37,43,34,38,38,27,29,33,42,38,41,34,24,37,48,25,47,29,44,63,14,45,32,48,22,29,32,45,36,34,38,41,31,31,43,29,30,36,39,38,38,31,37,41,42,26,37,36,45,42,29,42,50,40,43,42,38,23,44,32,37,39,36,30,32,41,37,36,35,39,49,39,42,42,35,33,35,39,50,39,34,34,37,51,37,41,38,40,34,26,41,26,44,55,31,34,47,50,30,40,37,31,30,26,38,52,48,35,35,45,42,39,36,45,31,50,44,37,45,44,32,40,35,35,43,46,40,41,54,35,33,27,39,47,27,32,38,28,39,31,32,33,37,37,46,31,31,35,25,35,41,28,30,52,42,37,49,35,35,40,31,37,31,30,40,42,34,39,36,45,35,42,30,31,38,32,30,37,24,42,38,43,44,46,33,27,36,39,40,38,44,39,48,34,39,35,30,32,44,39,39,18,37,41,42,30,45,46,40,39,33,28,32,34,33,27,49,41,23,35,36,30,37,34,29,43,40,40,36,38,36,41,26,39,33,34,38,33,32,42,36,33,29,24,50,28,32,31,41,43,32,27,38,31,17,36,35,41,42,40,26,42,27,32,42,37,36,33,39,29,43,40,39,44,38,41,43,33,38,33,25,42,34,52,37,38,25,35,47,50,51,34,40,49,37,41,38,41,44,29,35,35,34,37,52,40,35,37,41,38,29,44,37,41,41,31,34,48,38,30,31,44,40,54,32,42,34,36,48,41,38,37,38,31,32,30,33,40,33,41,29,36,44,39,36,37,35,35,41,39,38,34,47,32,33,32,26,31,24,36,32,38,35,46,28,44,33,50,34,44,29,46,38,53,42,35,39,50,46,46,31,36,40,28,36,22,38,41,50,49,44,47,31,35,47,36,24,41,36,36,33,44,26,37,50,40,40,34,37,33,43,32,37,47,52,46,37,33,37,44,31,37,43,29,43,36,39,27,29,41,42,35,33,33,37,30,39,42,36,33,41,36,40,43,22,41,27,41,40,31,33,22,26,41,32,37,30,36,30,25,35,38,32,37,46,36,60,29,32,30,44,36,37,27,28,46,28,33,37,44,32,34,46,34,35,54,30,36,32,38,27,43,41,38,37,26,37,48,38,38,40,40,30,34,45,33,31,27,53,24,39,43,32,36,26,38,32,45,45,39,46,38,37,51,37,26,25,33,49,37,43,35,42,42,36,31,39,49,45,26,28,45,44,36,42,41,28,49,32,44,41,35,33,47,53,43,36,43,53,30,23,42,39,30,41,49,43,39,33,32,31,29,51,33,36,41,34,39,43,59,44,47,27,46,39,42,33,31,37,44,35,48,38,48,35,38,38,44,51,37,34,43,43,45,47,43,46,36,45,49,46,35,36,48,33,33,35,46,33,38,37,41,31,33,38,38,46,40,39,34,37,32,46,35,44,49,42,35,48,31,45,34,52,29,22,26,45,53,26,44,47,34,47,40,54,43,38,31,38,47,51,37,50,31,30,41,40,33,43,41,39,28,33,30,42,47,38,33,37,50,41,51,32,33,30,45,43,42,45,39,40,37,41,36,33,43,45,36,41,36,39,38,31,36,36,44,28,27,27,34,49,39,55,35,39,28,37,46,47,34,39,32,34,40,42,30,29,31,33,29,38,33,42,32,48,28,29,34,31,40,46,35,47,39,36,48,26,31,40,24,45,41,45,34,37,32,40,42,38,41,30,44,34,34,32,39,38,44,40,34,47,47,38,41,34,47,35,44,42,33,26,34,24,40,39,32,29,40,44,32,37,22,37,28,47,42,42,37
level4,32,42,31,31,35,29,34,40,24,37,29,30,38,38,40,32,34,35,40,34,40,34,42,24,42,24,28,28,34,22,39,34,32,36,31,43,23,34,43,38,35,33,38,24,42,30,35,40,31,43,26,42,28,43,31,37,24,27,33,23,25,38,28,32,34,34,25,30,42,16,39,27,36,33,41,35,36,31,43,29,26,38,39,34,31,27,28,32,29,31,23,29,32,26,34,21,25,21,25,33,30,31,39,24,37,27,30,28,28,33,33,41,23,22,46,48,33,39,27,26,35,30,31,35,35,31,35,34,27,30,27,37,32,36,28,34,26,29,30,32,18,39,29,35,36,28,30,27,32,33,36,30,37,35,32,24,28,40,34,38,36,26,30,30,41,30,34,30,42,38,38,35,30,26,26,39,37,31,16,39,44,43,30,36,29,40,29,36,31,25,31,32,30,39,40,33,34,32,38,40,26,27,27,40,29,32,33,30,30,22,38,30,29,38,28,32,35,21,43,29,37,38,16,27,25,27,20,34,34,40,34,35,25,41,24,33,39,24,27,30,39,31,39,30,33,23,33,27,26,37,42,38,33,37,45,33,41,35,41,26,41,29,24,28,46,28,40,36,27,31,33,45,44,40,37,37,28,44,37,34,47,42,31,26,29,54,31,34,30,27,22,21,35,32,42,44,23,23,40,40,24,32,30,32,34,21,43,23,44,29,31,23,30,38,36,36,27,39,33,36,28,31,36,37,34,30,25,44,35,40,34,36,38,23,19,39,20,29,34,29,27,33,34,29,27,27,18,26,29,30,25,32,33,30,26,38,33,32,35,28,37,32,28,30,24,31,36,38,35,30,24,35,31,40,30,23,41,30,35,28,35,35,33,29,41,36,41,23,31,33,28,34,29,36,38,36,36,42,30,25,35,40,37,18,30,32,19,26,38,37,38,33,36,26,36,38,35,23,33,31,24,41,38,30,30,33,37,39,45,37,31,33,28,36,31,38,35,29,37,25,31,35,38,32,32,27,45,28,27,24,28,27,27,30,28,28,18,33,30,36,34,43,30,38,25,45,30,40,41,31,40,27,37,47,36,32,27,32,34,28,33,38,25,44,21,37,30,34,31,36,31,32,49,34,35,38,36,26,39,29,33,33,34,34,28,29,38,30,35,30,37,30,22,26,32,26,35,35,37,34,24,28,19,30,30,37,30,22,30,35,31,29,41,29,24,30,26,30,31,35,33,27,34,33,30,34,32,33,31,28,33,35,44,33,43,34,26,33,23,34,22,35,26,36,37,40,30,40,45,26,26,34,28,48,31,31,40,32,39,30,33,32,32,44,35,41,28,28,38,39,30,30,40,36,33,29,46,37,26,30,35,35,31,38,34,26,34,43,30,33,30,25,28,28,24,43,46,36,35,31,29,30,46,24,30,32,39,34,26,29,24,36,40,32,35,34,37,25,32,36,37,31,30,33,27,33,19,18,26,42,30,29,30,24,27,31,35,25,34,33,26,24,37,29,30,31,40,28,30,36,29,30,36,28,30,27,28,28,21,34,23,45,30,32,31,35,28,33,31,37,28,40,24,35,37,26,26,31,37,23,31,32,32,30,38,28,28,31,39,25,40,19,29,28,36,34,21,31,30,28,39,37,46,32,30,40,33,27,28,32,42,38,38,27,43,32,39,28,35,39,40,32,30,40,27,27,36,24,24,30,37,32,32,30,24,36,35,26,29,37,38,39,28,36,24,32,34,42,37,34,33,24,29,26,41,44,28,50,29,33,34,39,36,40,32,45,37,38,33,44,30,25,27,27,34,41,33,38,29,48,43,35,40,36,32,27,36,40,28,36,36,32,27,29,30,37,32,32,27,40,32,33,31,35,25,35,31,33,43,26,39,41,30,17,35,32,24,44,29,39,39,35,35,22,49,29,27,23,35,30,31,37,29,22,33,41,36,45,41,31,38,27,21,48,41,32,27,42,52,35,28,25,37,34,19,25,45,30,29,39,28,38,30,39,27,41,31,40,42,33,42,36,29,28,37,40,35,41,34,29,31,36,31,29,25,30,39,39,23,35,37,31,41,25,31,29,35,32,41,43,34,27,33,25,23,32,35,29,22,28,20,20,35,27,38,26,36,29,28,31,37,31,42,29,28,28,28,31,33,26,39,25,29,43,33,25,42,35,40,40,34,37,30,45,32,30,33,47,23,37,40,30,50,45,36,41,30,25,25,28,29,29,28,26,26,31,28,33,41,40,29,29,31,27,36,22,40,24,30,43
f_r - dont count SWAPS,22,38,28,25,32,26,32,36,21,35,25,26,33,30,38,29,31,28,37,31,38,32,32,21,38,21,21,27,29,20,31,28,28,33,27,40,21,33,41,35,34,31,37,21,29,28,30,33,28,40,23,42,25,40,29,33,21,26,25,20,22,29,25,28,30,31,24,26,34,14,33,25,25,31,40,30,33,27,43,28,23,35,32,28,27,24,27,30,21,25,24,26,29,25,31,18,23,18,23,30,28,29,37,21,34,28,25,25,24,31,32,37,19,18,36,46,32,38,25,22,33,28,28,35,38,30,34,26,24,27,23,37,29,31,27,32,23,26,26,30,17,33,26,43,31,24,27,22,29,31,32,28,33,32,34,24,26,35,25,36,32,24,26,27,39,29,31,28,37,35,36,22,26,23,22,40,33,28,14,31,32,39,28,34,27,33,26,31,29,22,27,28,27,35,40,22,27,29,37,35,21,24,24,38,28,29,33,28,26,18,35,26,27,31,25,30,33,19,37,26,33,36,14,22,23,27,16,35,31,36,32,23,22,37,23,30,27,21,25,29,37,28,35,27,30,18,29,24,23,34,34,37,30,34,33,31,37,31,38,23,33,25,22,26,41,25,41,27,24,28,34,37,39,37,31,31,25,41,35,32,37,37,28,23,25,50,28,30,29,25,19,18,30,29,32,31,20,21,36,38,23,34,28,29,23,18,40,20,39,26,27,20,28,35,32,30,25,30,29,30,26,28,30,32,26,28,24,37,32,35,25,33,32,21,17,35,18,28,25,25,25,30,32,26,25,27,16,25,28,27,25,25,30,28,24,37,31,30,33,27,34,39,27,25,23,29,28,34,33,27,24,31,27,36,24,20,37,30,31,25,32,31,32,26,38,27,22,20,29,31,24,32,30,34,35,33,32,37,27,24,33,32,38,15,26,31,17,23,36,31,34,31,33,25,29,34,32,22,31,28,22,29,41,22,29,26,34,35,25,33,29,30,26,34,28,39,31,23,34,21,27,34,35,27,28,24,36,26,25,23,23,25,25,27,22,25,16,32,27,33,34,36,27,34,25,31,27,36,34,30,37,23,35,45,32,31,24,29,31,26,33,35,22,38,19,35,29,29,30,32,28,29,47,32,31,39,35,23,31,29,24,30,32,31,27,30,31,27,34,27,29,26,19,25,27,23,32,32,32,30,24,25,18,27,27,38,26,20,29,30,29,22,38,28,23,26,24,26,30,34,29,25,31,30,24,34,27,31,28,22,29,32,35,30,31,34,23,29,20,29,20,31,22,33,34,37,26,37,42,24,25,31,28,45,28,24,33,28,35,27,30,29,29,35,32,38,25,25,36,38,26,31,40,32,29,23,42,27,24,28,24,31,29,46,31,23,32,39,32,30,35,21,23,25,21,39,41,33,29,26,21,24,36,22,28,30,34,25,23,25,21,34,38,24,29,31,34,22,30,35,34,26,31,30,24,30,18,16,24,35,27,29,28,22,24,28,33,22,30,32,23,20,34,30,27,29,33,25,28,33,26,27,34,25,28,24,25,26,19,31,20,37,28,28,24,32,25,29,28,32,25,37,20,38,32,22,27,29,31,21,32,33,34,28,36,24,25,20,32,22,29,16,27,27,34,31,18,30,27,24,32,34,42,28,28,37,30,25,27,30,32,36,34,24,32,27,35,25,34,36,35,30,27,36,25,31,27,21,22,26,31,29,30,27,22,27,33,24,27,35,34,30,26,33,21,28,28,39,31,34,32,27,21,24,38,39,24,33,27,28,36,33,40,37,29,41,35,35,22,31,27,23,22,25,31,31,30,38,28,36,39,37,37,36,29,25,34,37,26,28,34,28,25,26,27,24,29,30,23,37,34,31,28,31,21,32,28,30,36,25,37,38,28,13,30,33,21,38,25,37,35,32,27,19,46,26,24,22,34,27,29,36,25,21,27,37,33,39,37,24,35,24,18,44,29,30,24,33,46,31,26,23,29,34,15,21,39,32,28,35,25,35,26,32,24,33,27,32,38,29,39,35,27,25,35,30,34,37,32,27,27,36,28,25,22,18,31,30,21,32,30,28,32,26,30,30,28,30,39,34,32,24,30,23,21,27,33,25,22,25,17,20,28,25,35,24,34,27,25,26,33,27,33,27,25,25,26,30,29,25,35,23,26,41,31,24,29,36,27,31,35,38,27,42,28,26,29,29,24,34,32,27,39,43,28,33,27,22,26,24,27,27,23,26,18,27,26,30,38,32,29,25,34,24,32,20,34,22,28,41
f_r - count SWAPS as CX,23,42,31,28,35,29,34,40,24,38,29,30,36,32,40,31,34,30,40,34,40,34,34,24,40,24,24,27,32,22,34,29,32,36,31,43,23,34,43,38,35,33,38,24,33,30,33,37,32,43,26,45,29,43,31,36,23,27,27,23,24,31,28,32,34,34,25,29,36,16,36,27,28,33,41,33,36,31,46,32,26,38,35,29,31,27,28,32,22,27,26,28,32,26,34,21,25,21,25,33,30,31,39,24,36,29,28,28,28,33,33,39,23,22,38,48,33,39,27,26,35,30,31,39,41,33,37,30,25,30,26,37,32,34,31,34,25,29,30,32,18,36,29,46,34,28,30,25,32,33,36,30,37,35,37,27,28,37,29,38,36,26,27,30,40,30,34,30,40,39,38,25,30,26,26,44,36,31,16,34,34,43,30,36,30,36,29,35,31,25,31,32,30,39,42,25,31,32,38,36,24,27,27,40,29,30,36,30,29,22,38,28,29,35,29,32,35,21,40,29,37,38,16,24,26,30,20,38,34,38,34,27,25,40,24,33,29,24,27,30,40,31,37,30,33,21,33,27,26,37,38,38,33,37,37,33,41,35,41,26,34,27,24,28,44,28,44,30,27,31,37,41,41,40,35,34,28,44,37,34,39,41,31,26,29,52,31,32,30,27,22,21,33,32,34,35,23,23,40,40,24,36,30,32,25,21,43,23,40,29,31,23,30,38,34,33,27,33,33,32,28,30,31,33,30,30,26,41,35,38,29,36,34,23,19,39,20,31,28,27,27,33,34,29,28,27,18,26,29,30,27,29,33,30,26,40,33,32,36,28,37,42,29,27,24,31,31,38,35,30,26,34,31,38,27,23,41,30,35,29,35,35,34,29,41,30,24,23,31,33,28,34,33,37,38,36,34,40,29,25,35,35,41,18,29,35,19,26,38,35,36,33,36,26,33,35,35,23,33,29,24,32,44,23,30,30,37,39,27,35,31,33,28,37,31,43,35,26,37,25,31,35,38,30,32,27,39,28,27,24,25,27,27,30,22,28,19,34,30,37,37,38,30,38,29,34,30,40,36,33,40,27,37,47,36,32,27,32,34,28,33,38,25,40,21,38,30,33,32,34,31,31,49,34,32,41,36,26,31,29,27,33,34,34,29,33,33,30,35,30,31,30,22,26,30,26,35,35,36,32,26,28,19,30,30,40,30,22,30,32,32,25,41,30,24,30,26,30,32,35,31,27,35,33,27,36,30,34,31,25,33,35,38,33,34,36,26,33,23,31,22,35,26,36,37,40,30,40,45,26,29,34,31,47,31,25,37,32,39,30,33,32,32,39,35,41,28,28,38,39,29,34,40,35,33,25,44,29,26,30,27,34,31,49,35,26,34,43,35,33,37,25,27,28,24,43,42,36,30,28,25,26,37,24,30,32,36,29,26,29,24,36,40,25,32,34,37,25,32,37,37,28,35,33,28,33,19,19,26,38,30,31,30,24,27,31,35,25,34,33,26,24,37,31,30,31,36,28,30,36,30,30,36,28,31,27,28,28,21,34,23,40,30,32,28,35,28,32,31,34,28,40,24,40,34,26,29,31,33,23,35,35,37,31,37,26,28,22,35,25,33,19,29,28,36,34,20,31,29,28,35,37,46,32,30,39,33,27,28,32,36,39,38,27,36,29,39,28,35,39,38,32,30,40,27,35,29,24,24,30,35,32,32,30,24,29,36,26,29,37,38,34,28,36,24,32,31,42,35,38,33,30,24,26,41,41,28,37,29,32,40,35,44,40,32,45,38,38,24,35,30,25,26,27,34,35,33,41,29,39,43,39,40,38,32,29,36,40,28,30,36,32,27,29,30,26,31,32,26,40,37,33,31,35,25,35,31,33,39,26,39,41,30,17,34,33,24,42,29,38,37,35,30,22,49,29,27,24,35,30,31,37,27,24,28,41,36,41,41,26,38,27,21,47,31,34,27,37,49,35,28,25,32,36,19,25,40,36,29,39,28,38,29,35,26,36,31,35,42,33,42,36,29,28,38,33,35,41,34,29,29,39,31,29,25,21,34,34,23,35,33,31,34,29,31,33,31,32,41,36,34,27,33,25,23,29,35,29,22,28,20,21,31,29,38,26,36,29,28,28,37,29,36,29,28,28,28,32,33,26,39,25,29,44,35,25,32,40,29,35,37,41,30,45,32,30,33,32,27,37,36,30,40,46,31,35,30,25,28,28,29,29,26,29,20,30,29,33,41,35,31,29,36,27,36,22,37,24,31,43
agent optimized,28,31,22,21,32,24,32,38,15,31,21,23,27,31,34,26,29,26,26,26,35,25,29,23,30,22,23,26,29,19,27,28,22,35,28,33,22,27,31,34,29,29,32,28,34,29,35,32,27,27,23,35,22,30,30,33,24,27,29,23,21,35,20,26,35,32,25,24,29,16,35,26,27,33,33,31,29,28,33,29,26,29,37,24,26,24,24,25,26,19,21,26,28,23,25,20,21,20,23,26,26,30,34,27,31,27,27,23,23,27,31,32,20,18,25,37,31,34,25,22,32,34,31,38,25,28,31,27,24,26,25,32,27,24,19,29,28,27,28,27,18,27,32,32,31,24,25,25,28,26,25,28,29,26,29,23,23,34,26,28,27,23,24,26,32,23,29,30,31,26,34,31,23,22,22,32,33,25,16,30,28,31,22,32,24,25,26,24,28,22,25,26,26,30,27,20,18,27,33,31,24,19,23,32,25,26,29,27,26,20,26,26,25,33,21,30,33,19,35,23,34,37,14,23,19,25,19,29,34,35,32,31,25,35,26,22,25,20,23,24,35,28,32,23,29,24,32,26,26,35,26,30,29,32,42,28,36,24,34,20,33,26,19,23,29,22,34,27,28,31,27,32,38,31,29,30,28,32,26,31,36,34,29,21,28,35,28,30,23,20,21,21,31,20,32,34,22,23,34,28,23,35,27,24,26,18,35,21,38,24,27,23,30,32,31,30,24,26,29,27,24,31,26,29,28,28,22,29,30,30,30,25,33,25,19,37,16,29,21,24,26,26,29,23,26,23,18,20,26,28,18,26,31,25,23,36,32,27,28,26,30,31,29,26,27,21,32,21,28,32,23,30,28,28,27,21,30,24,27,24,23,32,27,23,33,28,23,20,29,23,25,24,27,30,28,32,29,34,25,23,31,29,29,17,29,26,16,22,33,29,35,30,24,22,25,34,25,21,30,32,20,28,33,22,27,31,27,34,31,29,31,31,27,28,22,34,24,25,33,17,24,33,33,24,25,23,35,24,26,31,21,29,25,24,24,24,17,28,26,32,28,33,24,35,23,32,24,37,30,28,21,21,29,37,34,29,27,23,25,27,25,34,25,34,22,35,30,29,23,24,25,28,28,31,34,33,36,24,30,29,22,26,27,27,26,29,30,25,32,26,26,29,22,23,27,26,30,32,29,27,24,28,28,29,23,33,25,22,25,27,26,27,34,30,20,28,22,25,28,27,27,26,27,25,25,30,25,29,26,25,28,35,31,26,30,26,25,23,19,28,23,32,22,36,30,35,23,32,31,26,23,28,28,39,29,28,31,25,37,28,33,26,28,34,27,28,26,21,34,31,30,27,34,29,25,22,36,24,24,26,26,28,25,35,26,26,33,35,27,25,27,21,25,24,21,33,31,31,29,26,23,29,26,23,29,27,31,25,20,27,23,33,38,29,25,30,31,22,28,29,28,30,28,29,27,21,20,18,23,31,19,25,30,21,22,26,29,20,28,26,22,25,26,28,24,27,39,21,30,26,26,34,35,27,23,26,22,30,17,23,23,37,27,28,25,32,21,29,25,32,24,33,24,31,25,19,23,24,35,19,31,29,31,26,31,23,26,25,27,24,27,17,25,24,31,31,20,25,28,27,33,26,37,25,26,39,30,17,25,31,30,30,25,22,32,29,33,21,31,35,33,27,25,30,23,29,26,21,21,29,31,27,28,25,27,22,35,25,29,29,32,26,23,28,22,29,24,30,34,30,28,26,23,25,34,29,22,37,29,28,30,30,28,38,24,35,28,27,26,25,22,25,25,26,26,30,23,29,28,42,37,32,32,33,31,25,32,32,25,23,31,29,23,24,26,30,31,27,24,31,22,28,26,22,24,31,28,30,39,20,28,30,26,15,26,24,25,36,27,33,36,28,26,21,37,22,20,17,31,29,25,34,29,21,28,38,32,35,37,23,29,27,21,32,26,25,28,36,32,31,27,24,28,26,17,22,29,27,28,27,30,30,28,32,22,25,21,31,28,31,31,30,27,30,32,26,27,30,27,29,25,35,26,25,18,21,27,32,23,26,22,26,29,24,28,24,30,28,33,34,31,28,29,20,18,29,30,28,25,27,20,20,28,25,32,26,36,26,24,28,26,27,29,30,23,28,29,31,23,24,33,22,24,35,28,24,35,25,24,33,24,36,27,34,27,25,22,35,20,32,34,27,39,37,30,32,33,28,26,26,23,29,22,25,20,23,27,25,25,27,27,26,27,22,26,20,34,24,28,30
agent optimized - don't count SWAPS,25,28,21,18,29,21,31,35,14,27,18,21,24,30,32,23,27,24,23,24,34,25,28,20,28,19,21,25,27,16,25,24,20,33,26,30,19,27,29,31,27,26,30,25,30,28,31,31,24,25,20,33,19,28,29,30,22,25,28,20,20,34,18,24,32,29,24,22,27,14,34,25,25,31,30,28,26,26,33,26,23,27,37,23,24,22,23,22,25,18,18,24,26,22,23,18,20,17,22,24,25,30,32,25,30,26,25,21,20,25,29,32,18,15,23,34,29,31,23,19,29,34,28,36,23,24,28,27,23,24,23,32,25,22,16,26,25,25,24,25,17,26,30,29,27,22,22,22,25,23,23,27,27,24,27,21,22,32,23,25,23,21,22,25,31,20,27,28,29,23,33,29,21,21,20,30,30,23,14,27,25,31,19,29,22,22,22,22,25,20,23,23,23,27,27,17,15,25,32,29,22,16,21,31,23,25,26,25,24,17,23,25,23,30,19,30,30,17,35,20,31,35,12,21,17,22,16,28,34,33,31,29,22,33,25,19,25,17,22,22,33,26,31,21,26,21,28,25,23,31,23,28,26,29,40,25,34,22,32,18,31,23,17,23,26,18,30,24,25,27,25,32,36,29,27,28,25,30,23,30,34,32,27,20,24,31,27,30,22,18,18,19,28,19,32,33,20,19,34,26,22,33,26,23,23,15,33,19,38,22,24,20,29,30,28,29,22,24,26,25,23,30,23,26,25,25,21,27,29,26,27,24,30,22,18,34,14,27,19,21,24,24,26,21,23,21,16,19,26,26,18,25,27,23,21,33,31,27,26,24,29,29,27,23,25,17,31,18,27,29,22,27,25,26,26,19,27,22,25,21,22,28,25,21,32,25,22,18,26,21,23,23,24,29,27,30,25,33,21,22,28,27,27,15,27,24,15,20,30,26,33,28,22,21,24,34,22,19,27,30,19,26,29,19,26,28,24,34,29,27,29,28,26,26,20,34,22,22,30,13,22,31,32,23,21,21,32,21,22,28,19,28,25,21,23,22,14,27,23,32,27,30,21,33,21,32,21,37,27,26,18,19,27,37,32,28,24,22,23,24,23,34,22,34,20,33,30,27,21,21,22,26,25,30,32,31,34,22,30,29,20,25,25,26,24,27,28,24,28,23,24,26,19,20,26,23,30,32,26,25,23,25,24,29,22,30,22,21,24,24,24,23,32,27,19,24,20,23,26,26,25,24,23,23,23,28,23,26,24,21,26,34,31,23,27,24,23,23,15,25,21,29,20,33,29,31,21,29,31,24,21,25,26,39,26,26,28,24,36,26,31,24,26,34,25,27,23,19,34,29,27,26,31,28,24,20,36,22,21,23,25,27,23,33,23,24,31,32,25,25,24,19,24,22,17,31,30,29,28,24,19,27,24,22,26,25,29,23,17,24,20,31,38,27,24,30,31,19,26,26,25,27,25,27,24,18,18,16,21,29,18,23,28,18,19,25,26,19,25,25,20,23,24,27,22,24,35,20,27,25,24,33,33,25,22,26,19,28,15,22,22,34,25,26,21,31,20,27,23,32,21,30,21,29,25,16,20,22,32,19,28,26,27,24,29,21,24,22,24,21,24,16,23,24,29,28,17,23,25,25,30,24,35,23,25,37,28,14,24,27,28,27,23,20,29,28,31,18,28,33,31,24,24,28,22,26,25,19,19,27,30,24,27,22,24,20,33,22,27,28,29,23,20,26,19,27,22,27,31,30,26,23,22,23,32,27,19,33,27,26,27,27,25,36,21,35,26,25,24,25,20,23,23,23,23,26,21,26,26,39,35,30,31,29,28,22,31,31,24,23,31,27,23,22,25,27,30,25,21,28,18,26,25,20,21,28,26,28,39,19,26,27,25,12,24,23,22,34,24,33,34,26,26,18,37,20,19,16,31,27,22,34,27,19,27,34,28,33,37,23,27,24,18,31,24,23,25,33,32,28,25,22,26,24,14,20,29,25,26,24,27,27,25,30,22,23,19,29,28,29,29,28,25,27,29,24,24,28,25,27,22,34,25,24,17,19,24,31,21,26,20,24,27,23,26,20,27,26,31,34,29,27,26,20,16,27,27,26,24,24,17,19,25,22,29,24,34,23,20,26,23,27,28,28,20,27,27,28,19,24,33,21,21,35,28,23,32,23,23,30,22,34,24,34,25,22,20,33,18,30,31,26,36,35,28,30,30,26,24,23,20,26,21,23,17,21,26,21,23,24,25,24,24,22,24,16,32,22,25,28
agent_levels,3,3,3,4,4,4,3,3,4,3,3,4,4,4,4,4,4,4,4,3,4,4,4,4,4,4,4,4,4,4,3,5,3,3,4,4,4,4,3,3,3,4,3,4,4,3,4,3,3,4,4,3,4,4,4,3,4,3,4,3,4,3,4,3,3,4,4,4,4,4,4,4,4,4,3,4,3,4,1,4,3,4,1,4,3,4,4,4,3,4,4,3,3,3,3,3,4,4,4,3,4,1,3,3,4,4,3,3,4,4,4,1,3,3,4,3,4,3,3,4,4,1,4,3,4,3,4,4,4,4,4,1,4,4,4,4,3,4,4,4,3,4,4,4,4,4,4,4,4,3,4,3,4,4,4,4,4,3,4,4,3,4,4,4,4,4,3,4,4,3,4,4,3,4,4,3,4,3,4,4,3,4,4,4,4,4,4,4,4,4,3,4,4,3,1,3,3,4,4,4,4,4,3,3,3,4,3,3,3,4,4,3,4,3,4,5,4,3,4,3,4,4,4,4,4,4,3,3,1,4,4,3,4,4,3,3,4,4,3,4,3,4,4,3,3,3,3,4,3,3,4,4,3,4,4,4,4,4,3,4,4,4,4,4,4,3,3,4,4,4,4,1,1,4,4,3,3,4,3,4,4,3,4,4,3,4,4,1,4,4,4,3,4,3,1,4,3,4,1,3,3,3,3,3,3,3,3,4,1,4,3,4,4,4,3,4,3,4,3,4,3,4,3,4,4,4,4,3,3,4,4,3,3,3,4,3,4,3,4,3,4,4,4,3,4,3,4,4,1,4,3,4,4,4,4,4,4,4,3,4,3,4,3,4,3,4,1,4,3,3,4,3,4,4,4,4,4,3,4,4,3,3,4,3,3,4,4,3,4,4,4,4,4,4,4,3,4,4,4,4,3,4,4,3,4,3,4,3,3,4,4,3,4,3,3,1,4,4,4,4,4,4,3,4,4,4,3,1,4,4,4,4,3,4,4,4,4,3,4,3,4,4,3,4,4,3,4,3,3,3,4,4,4,4,4,4,4,3,4,1,3,3,4,4,3,1,3,1,4,3,4,4,4,1,3,4,4,4,4,4,4,1,3,4,4,4,1,4,4,3,4,4,4,4,4,3,3,4,3,3,4,3,3,3,4,4,4,3,4,4,4,4,3,4,4,4,4,1,3,4,4,3,3,4,4,4,3,4,4,4,4,4,3,3,4,4,4,3,4,4,4,3,4,4,3,3,4,4,3,4,4,3,1,4,4,4,4,4,4,3,4,5,4,3,4,4,3,4,1,4,3,4,4,1,4,4,4,4,3,4,4,4,4,1,4,4,3,3,1,3,5,4,4,3,4,4,1,4,3,4,3,4,3,4,4,4,5,4,4,3,3,3,3,4,3,3,4,4,3,4,3,4,4,4,4,4,4,4,4,4,4,3,1,3,3,1,1,4,4,4,3,4,4,3,4,4,4,4,4,4,4,4,3,4,3,4,3,4,3,3,3,3,4,3,4,4,4,3,4,3,4,3,3,4,4,1,4,4,4,4,4,3,3,4,4,3,3,4,3,1,4,3,4,4,3,3,4,3,4,4,3,4,4,4,4,5,3,3,3,3,4,3,3,4,3,4,4,3,3,4,4,4,4,4,4,4,4,3,3,4,3,4,4,4,4,4,3,4,4,3,4,4,3,4,4,4,4,4,4,4,3,3,3,3,3,4,4,3,3,4,3,3,3,4,3,4,4,4,4,4,4,4,3,5,4,5,4,4,4,4,3,4,4,4,4,1,4,3,3,1,3,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,3,3,4,4,3,4,4,4,4,4,3,3,4,4,3,4,3,3,4,4,3,4,1,4,4,4,4,3,4,3,4,3,3,1,3,3,4,3,1,3,4,4,3,4,4,1,4,3,4,3,4,4,1,3,4,4,4,4,4,3,3,4,1,4,4,3,4,4,3,3,5,4,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,3,4,3,4,4,3,4,4,4,4,4,4,1,3,4,4,5,3,3,3,3,3,4,4,3,4,4,4,3,3,3,4,3,4,4,4,4,3,3,4,4,4,3,3,4,4,4,4,4,4,4,3,3,1,4,4,1,3,3,4,3,4,3,4,4,4,1,4,4,4,3,4,4,4,3,4,4,4,4,4,3,4,4,4,4,4,3,4,4,4,4,4,3,4,4,4,1,4,3,3,3,4,4


==> figures/results_test_1718001298_default_128_1/info.txt <==
runs/QACI_graph_optim__more_complex_NO_range_128_search_8_envs_ent_1e-5__1__1716979604/saves/model-819200.pth
default
128

n_qubit: 5
n_gate: 80
p_two_qubit: 0.25
p_H: 0.25
p_z: 0.25
p_x: 0.25
many_pi_gates: False
clifford_plus_T: True
search_loops: 1

level1 : 18.007 ± 3.8749130312821216
level2 : 17.917 ± 3.8935987209778053
level3 : 24.273 ± 6.511257251867723
level4 : 26.516 ± 6.781426398627357
f_r - dont count SWAPS : 24.681 ± 6.309931774591544
f_r - count SWAPS as CX : 27.017 ± 6.67822663586674
agent optimized : 17.667 ± 3.771221420176757
agent optimized - don't count SWAPS : 17.501 ± 3.765368375073015
agent_levels : 1.263 ± 0.8085981696739117


==> figures/results_test_1718001298_default_128_1/results_test_1718001298_default_128_1.csv <==
,p,f,h,g,t,b,z,f,v,a,s,p,e,m,d,p,y,o,u,k,w,l,n,z,p,v,b,m,z,j,t,i,q,q,s,v,p,y,a,z,s,d,w,o,l,u,q,i,j,z,i,v,t,e,n,l,d,k,c,r,a,f,t,s,p,s,z,b,w,d,a,v,g,k,z,u,d,p,d,p,a,a,i,e,g,x,u,n,s,w,a,n,z,t,n,w,e,n,b,w,i,u,k,n,o,h,k,y,r,q,f,r,e,r,n,w,w,d,j,u,i,n,w,b,c,x,y,k,t,m,c,b,y,g,r,s,q,i,g,o,u,n,i,c,a,l,h,j,p,f,o,a,l,j,n,x,k,o,y,a,c,x,r,v,a,a,o,m,p,c,c,y,t,l,z,r,u,s,p,j,z,g,q,y,b,v,x,j,v,c,i,f,t,l,k,w,i,j,o,x,x,h,o,b,p,l,o,p,h,d,s,h,k,k,s,b,l,r,i,j,p,n,d,u,f,v,r,h,a,g,y,v,p,u,t,i,l,g,v,w,o,h,k,c,c,p,k,e,m,a,o,q,z,l,p,e,o,z,y,k,x,r,l,x,f,w,r,p,l,h,q,e,s,p,v,p,u,r,m,z,s,m,f,j,l,l,d,o,b,u,k,p,u,d,g,s,l,d,i,y,s,d,k,e,l,w,g,m,y,j,n,g,j,y,d,o,t,d,z,d,f,y,q,g,u,o,u,l,w,x,w,v,i,c,l,m,s,m,m,t,q,c,t,x,n,p,d,n,q,t,a,d,q,p,n,f,t,a,q,y,v,j,n,e,h,y,j,d,o,m,w,j,l,g,q,p,r,p,q,x,s,b,y,n,x,x,l,n,z,t,x,f,u,j,l,r,g,n,i,s,l,x,s,o,p,z,y,s,o,f,v,j,t,n,z,i,c,r,f,q,e,h,w,q,i,u,u,h,h,l,n,l,p,n,y,l,r,n,a,v,f,z,z,t,c,j,h,m,w,y,a,y,c,g,w,b,b,u,o,c,r,g,l,v,d,f,z,p,w,n,s,j,e,t,h,e,i,c,y,k,e,a,q,y,c,n,n,q,u,i,x,p,b,w,s,v,o,n,u,q,d,i,n,q,t,i,y,g,l,j,h,u,f,g,n,x,q,h,t,a,n,q,e,a,z,x,g,m,c,v,u,j,b,o,p,y,g,g,w,f,u,k,d,n,d,m,q,l,q,y,z,x,f,v,l,p,p,n,q,e,p,f,b,j,c,g,r,l,w,g,z,c,q,j,j,k,w,i,i,h,g,s,x,z,b,b,b,o,q,e,u,b,k,o,k,o,q,r,q,n,m,v,a,d,o,c,l,y,f,m,m,p,r,j,y,d,v,t,v,z,i,r,p,v,a,m,y,h,y,s,l,e,u,i,l,n,l,z,r,x,a,i,f,o,d,j,z,u,k,p,a,d,a,d,q,k,v,e,n,u,r,g,v,g,h,x,o,b,n,n,b,o,o,h,c,l,v,b,u,f,c,e,n,v,a,m,h,u,s,z,l,z,v,h,e,o,i,h,x,i,m,r,v,e,s,w,c,b,r,f,d,h,q,v,e,w,f,g,g,g,g,l,o,k,m,y,z,n,n,f,h,i,y,p,i,c,i,q,c,d,k,s,l,f,g,i,a,k,d,g,l,m,z,p,s,o,e,v,y,c,l,p,k,k,a,f,o,h,h,m,q,y,m,c,t,a,i,f,r,v,y,t,x,n,s,j,d,g,c,s,g,p,o,m,y,j,w,k,z,k,u,b,b,b,y,t,b,y,s,a,k,q,a,i,q,j,a,d,x,g,n,j,t,m,o,c,o,m,s,k,v,g,w,a,c,z,i,q,z,p,w,x,w,w,f,j,l,x,i,l,t,t,m,i,d,w,e,m,m,l,a,m,k,t,e,q,m,d,r,c,l,e,g,z,u,h,s,s,o,o,r,q,r,n,c,o,d,j,j,y,h,g,f,e,w,q,c,u,w,i,v,l,j,g,v,c,g,p,d,s,q,z,x,l,m,u,n,v,x,h,x,e,c,x,u,q,a,l,z,k,r,e,k,o,j,t,r,v,e,v,v,k,h,h,k,g,w,b,g,i,y,y,f,h,v,t,g,k,a,g,n,q,i,k,u,c,u,e,q,p,q,a,b,u,t,f,j,b,j,w,v,r,u,a,x,v,a,c,v,k,b,v,d,t,t,p,h,e,a,z
level1,20,11,21,17,24,18,16,14,15,28,20,20,15,15,19,13,15,19,16,16,15,18,19,15,14,14,20,9,22,16,20,18,19,19,30,15,14,14,20,12,14,18,15,19,17,16,15,17,18,23,18,15,14,23,13,8,23,8,23,20,18,18,18,18,14,19,10,26,15,13,18,23,15,22,21,14,20,19,16,12,31,11,18,19,18,22,21,20,15,27,19,27,16,20,22,13,18,24,18,17,13,15,14,18,16,12,15,18,17,23,26,18,18,13,26,12,17,21,14,16,16,21,16,18,14,16,18,23,15,19,23,20,19,22,17,19,24,15,25,15,18,15,17,22,24,26,15,22,16,15,17,16,15,21,16,19,10,22,24,15,13,20,17,14,19,21,17,14,21,17,18,23,15,20,22,17,25,16,18,8,18,20,26,21,21,19,18,17,17,16,23,15,15,20,18,21,19,18,21,21,20,20,18,21,22,15,28,16,18,18,22,20,18,16,15,15,23,20,19,23,20,16,11,11,17,21,18,19,15,17,27,20,13,17,20,14,21,20,14,22,17,23,16,22,19,17,22,19,14,18,14,28,12,23,14,18,15,13,12,15,17,23,10,23,19,19,16,13,22,11,14,24,23,16,16,19,24,23,18,20,16,22,20,20,11,15,19,17,21,17,18,15,15,14,20,15,17,18,13,13,19,19,23,17,19,16,19,17,14,25,13,17,16,17,18,19,19,20,16,14,9,17,24,16,14,15,18,18,25,23,17,14,13,18,17,11,17,24,15,18,15,14,17,18,17,22,18,19,17,14,20,21,20,19,16,19,21,11,13,9,14,18,20,21,8,17,13,21,24,15,15,14,23,16,15,16,20,17,24,17,14,15,19,22,15,16,24,20,13,18,17,20,17,24,19,20,16,17,25,19,19,15,12,18,18,13,24,21,20,18,13,22,14,11,19,19,13,19,18,15,15,20,17,19,16,20,18,20,15,20,16,13,12,15,14,14,17,25,16,21,15,18,19,14,16,17,15,20,24,18,15,16,24,13,20,22,20,12,24,14,21,15,23,26,22,20,15,24,19,18,16,19,20,19,16,23,18,26,21,15,22,17,12,22,19,17,13,17,17,24,10,11,17,28,20,20,22,15,20,18,23,20,17,18,20,23,26,19,19,16,16,18,12,15,13,14,25,20,18,13,15,20,12,17,21,22,20,20,20,27,22,17,22,27,13,22,11,16,26,20,17,23,19,17,14,19,10,14,15,18,18,13,15,17,21,18,24,21,20,13,26,17,18,22,22,20,14,21,12,20,20,14,17,16,18,23,16,23,33,14,22,20,17,15,16,20,18,18,25,16,15,19,18,16,21,26,15,22,10,24,14,20,20,27,20,14,17,16,16,13,7,16,15,14,18,19,16,10,19,19,15,17,18,18,16,16,14,20,21,10,20,18,19,21,28,16,18,14,19,20,15,15,13,16,16,19,18,19,14,24,17,17,14,28,29,15,18,18,23,17,16,17,25,23,19,16,18,16,14,22,16,18,18,24,15,20,18,25,17,16,24,18,19,21,21,14,21,18,14,18,17,13,19,18,17,18,22,21,8,18,20,20,17,18,23,17,20,14,15,20,18,22,18,15,16,15,19,21,20,23,18,15,25,20,19,17,19,17,13,12,19,16,22,18,18,18,25,14,16,13,23,21,12,21,18,12,12,16,18,16,18,14,15,24,28,20,11,20,24,20,16,18,24,24,16,14,17,15,16,17,13,21,17,15,13,14,18,20,18,23,15,21,14,15,23,14,17,19,18,16,15,20,16,18,14,16,16,20,15,23,19,13,15,15,22,26,18,18,15,11,24,19,16,17,18,23,10,21,11,26,23,22,22,17,17,21,17,24,24,20,16,19,19,17,18,18,16,22,15,9,17,11,21,14,21,16,14,24,15,20,13,18,20,19,19,22,19,23,19,17,20,17,16,12,16,18,16,20,16,14,16,14,29,19,15,21,18,23,21,16,18,15,14,24,13,14,24,21,22,21,17,16,16,12,20,25,10,20,17,22,21,19,27,20,20,15,19,18,19,15,16,8,17,18,17,14,19,17,25,20,16,23,16,20,18,25,18,18,14,14,25,20,17,15,18,18,15,22,17,15,22,19,30,12,18,22,20,16,15,19,16,15,26,17,15,29,21,15,18,18,20,21,13,24,17,15,17,11,19,22,19,18,15,14,19,17,12,20,17,19,22,19,18,19,20,13,17,24,16,22,13,15,16,15,12,30,14,12,18,22
level2,20,11,21,17,24,18,16,14,15,28,20,20,15,15,19,13,15,19,16,16,15,18,19,13,14,14,20,9,22,16,20,18,19,19,30,15,14,14,20,12,14,18,15,19,17,16,15,17,18,23,18,15,14,23,13,8,23,8,23,20,18,18,18,18,12,19,10,26,15,13,18,23,15,22,21,14,20,19,16,12,31,11,18,19,18,22,21,20,15,25,19,27,16,20,22,13,18,24,18,15,13,15,14,14,16,12,15,18,17,23,26,18,18,13,26,12,17,21,14,16,16,21,14,18,14,16,18,23,15,19,23,20,19,22,17,19,24,15,25,15,18,15,17,22,24,26,15,22,16,13,17,16,15,21,16,19,10,22,24,15,11,20,17,14,19,21,17,14,21,17,18,23,15,20,22,17,25,16,18,6,18,20,26,21,21,19,18,17,15,16,23,15,15,20,18,21,19,18,21,21,20,20,18,19,20,15,28,16,18,18,22,20,18,16,15,15,23,18,19,21,20,16,11,11,17,21,18,19,15,17,27,20,13,17,20,14,21,20,14,22,15,23,16,22,19,17,22,17,14,18,14,28,12,23,14,18,15,13,12,15,17,23,10,23,19,19,16,13,22,11,14,24,23,16,16,19,24,23,18,20,16,22,20,20,9,15,19,17,21,17,18,15,15,14,20,15,17,18,13,13,19,19,23,17,19,16,19,17,14,25,13,17,14,17,18,19,19,20,16,14,9,17,24,16,12,15,18,18,25,23,17,14,13,18,17,11,17,24,15,18,15,12,17,18,17,22,18,19,17,14,18,21,20,19,16,19,21,11,13,9,14,18,20,21,8,17,13,21,22,15,15,14,23,16,15,16,20,17,24,17,14,15,19,22,15,16,24,20,13,18,17,18,15,24,19,18,16,17,25,19,19,15,12,18,18,13,24,21,20,18,13,22,14,11,19,19,13,19,18,15,15,20,17,19,16,20,18,20,15,20,16,13,10,15,14,14,17,25,16,21,15,18,19,14,16,17,15,20,24,16,15,16,24,13,20,22,20,10,24,14,21,15,23,26,20,18,15,24,19,18,16,19,20,19,16,21,18,26,21,15,22,17,12,22,19,17,13,17,17,24,10,11,17,28,20,20,22,15,20,18,23,20,17,18,20,23,26,19,19,16,16,18,12,15,13,14,25,20,18,13,15,20,12,17,21,22,20,20,20,27,22,17,22,27,13,22,11,16,26,20,17,23,19,17,12,19,10,14,15,18,16,13,15,17,21,18,24,21,20,13,26,17,18,22,22,20,14,21,12,20,20,14,17,16,18,23,16,23,33,14,22,20,17,15,16,20,18,18,25,16,15,17,18,16,21,26,15,20,10,24,14,20,20,27,20,14,17,16,16,13,7,16,15,14,18,19,16,10,19,19,15,17,18,18,16,16,14,20,21,10,20,18,19,21,28,16,18,14,19,20,15,15,13,16,16,19,18,19,14,24,17,17,14,28,29,15,18,18,23,17,16,17,25,23,19,16,18,16,14,22,16,18,18,24,15,20,18,25,17,16,24,18,19,21,21,14,21,18,14,18,17,13,19,18,17,18,22,21,8,18,20,20,17,18,23,17,20,12,15,20,18,22,18,15,16,15,19,21,20,23,18,15,25,20,19,17,19,17,13,12,19,16,22,18,18,18,25,14,16,13,23,21,12,21,18,12,12,16,18,16,18,14,15,24,28,20,11,20,24,20,16,18,22,24,16,14,17,15,16,17,13,21,17,15,13,14,18,20,18,23,15,21,14,15,23,14,17,19,16,16,15,20,16,18,14,16,16,20,15,23,19,13,15,15,22,26,18,18,15,11,24,19,16,17,18,23,10,21,11,26,23,22,22,17,17,21,17,24,24,20,16,19,19,17,18,16,16,22,15,9,17,11,21,14,21,16,14,24,15,20,13,18,20,19,19,22,19,23,19,17,20,17,16,12,16,18,16,20,16,14,14,14,29,19,15,21,18,21,21,16,18,15,14,24,13,14,24,21,22,21,17,16,16,12,20,25,10,20,17,22,21,19,27,20,20,15,19,18,19,15,16,8,17,18,17,14,19,17,25,20,16,23,16,20,18,25,18,18,14,14,25,20,17,15,18,18,15,22,17,15,20,19,30,12,18,22,20,16,15,19,16,15,26,17,15,27,21,15,18,18,20,21,13,24,17,15,17,11,19,22,19,18,15,14,19,17,12,20,17,17,22,19,18,19,20,13,17,24,16,22,13,15,16,15,12,30,14,12,18,22
level3,21,17,23,27,29,31,18,20,22,40,22,27,26,21,24,16,18,29,17,17,15,24,18,15,21,23,37,12,29,22,27,21,36,36,34,26,19,18,22,16,14,28,20,36,27,16,24,30,25,27,29,28,23,28,20,10,30,11,28,24,29,22,28,26,17,25,18,31,21,18,26,20,14,29,33,31,24,21,25,18,28,18,19,23,22,26,33,30,23,34,28,36,20,27,33,17,23,27,35,18,17,21,18,26,21,16,27,26,28,32,39,25,21,19,26,19,17,24,19,25,26,22,17,24,27,20,22,37,18,27,32,23,28,29,17,15,36,21,33,14,24,24,22,22,30,28,23,31,18,21,31,28,26,32,23,31,16,24,30,33,14,25,19,29,24,28,28,15,28,31,22,25,21,29,27,26,45,21,25,9,30,21,35,29,28,20,24,30,25,22,34,22,15,21,29,25,27,23,32,24,21,38,22,30,32,30,39,16,21,22,34,29,20,19,28,16,26,22,26,25,25,29,11,18,27,34,21,19,26,23,27,33,28,13,37,14,28,24,17,26,18,20,24,25,32,21,30,26,17,25,16,35,15,32,28,22,24,27,15,16,23,31,11,24,24,23,23,19,22,19,17,30,32,14,14,25,29,30,18,37,28,32,22,32,14,15,34,17,25,24,27,18,17,24,31,27,18,19,13,20,31,23,28,21,32,25,36,23,20,25,17,21,30,22,26,21,22,27,25,16,13,27,31,26,13,21,27,22,35,38,23,19,13,18,22,23,19,31,24,27,17,21,21,26,23,35,27,22,21,24,26,27,25,26,23,23,35,14,14,11,19,25,27,28,18,16,19,34,34,22,26,28,40,22,18,23,20,25,25,21,16,16,28,28,19,22,23,36,14,32,18,22,21,35,22,27,24,19,31,24,23,24,19,22,35,14,24,37,33,18,14,29,15,11,34,33,20,22,35,20,28,25,23,30,24,32,25,23,15,21,24,22,16,30,13,15,22,47,18,34,22,26,19,25,23,30,19,21,27,21,19,18,36,17,21,40,25,17,42,16,29,15,23,31,32,23,23,24,30,38,21,36,20,20,16,27,27,30,26,17,31,27,23,33,18,22,31,19,19,22,15,20,16,23,20,24,25,19,20,24,38,28,17,21,33,24,33,21,24,17,25,17,13,16,19,14,30,25,14,19,25,37,22,19,42,29,26,31,31,42,18,21,34,30,18,38,32,29,26,23,17,34,23,36,16,21,21,14,22,24,24,22,25,17,21,21,36,33,22,16,28,21,25,31,35,22,14,37,12,24,26,16,31,16,15,25,18,26,40,26,24,35,15,20,16,30,21,27,40,29,19,19,22,17,22,26,14,32,10,40,21,31,29,23,22,12,28,28,24,19,7,25,20,18,20,24,21,13,34,24,30,20,19,21,21,23,19,25,25,12,20,15,21,26,33,29,30,20,21,19,20,25,18,15,17,26,19,32,18,34,27,29,26,27,38,21,25,21,24,23,20,23,36,29,22,24,17,26,21,23,20,25,24,30,18,32,22,32,25,23,29,23,29,28,31,18,27,25,26,29,20,21,30,18,26,38,30,25,13,24,31,29,22,31,27,18,23,17,31,32,22,44,24,15,9,28,26,32,22,30,23,24,42,22,25,23,20,30,17,24,21,21,22,18,32,18,29,22,27,26,29,34,14,28,27,24,15,31,33,24,24,16,16,22,39,26,26,22,21,27,25,25,21,26,20,16,20,23,20,23,24,27,22,19,14,19,20,29,29,23,22,22,17,20,28,24,19,28,23,17,24,25,23,25,20,17,21,32,17,26,25,24,32,24,30,36,23,27,28,16,29,25,22,34,30,27,16,33,25,30,38,27,29,32,23,25,32,25,26,21,16,24,23,26,24,26,20,35,27,9,18,11,32,18,34,21,14,38,17,34,18,24,31,27,26,23,26,30,22,24,31,29,21,21,18,18,17,38,20,22,15,22,38,30,15,36,27,36,33,20,22,23,18,30,19,21,32,22,34,24,20,19,37,13,27,31,12,25,18,28,23,38,30,31,28,20,29,15,24,18,17,8,24,27,27,21,29,25,35,29,18,51,24,22,23,26,27,28,15,20,32,23,18,23,29,33,17,37,26,16,28,22,36,16,19,26,27,19,34,28,29,27,32,24,21,35,23,30,23,26,34,27,19,28,18,18,16,15,29,25,20,19,21,23,20,17,15,21,19,20,21,23,22,25,21,17,17,41,24,33,13,21,30,19,19,42,26,21,28,41
level4,25,18,34,27,34,35,25,19,20,34,24,33,27,21,25,20,25,28,20,24,13,24,22,17,16,21,29,25,24,27,24,23,39,28,35,25,19,22,30,23,14,24,24,33,31,33,28,31,35,30,31,30,20,33,28,10,27,11,22,28,32,26,26,32,21,25,12,38,28,25,28,21,20,30,32,31,27,40,22,17,42,14,27,43,27,29,30,32,22,50,27,41,20,27,27,27,27,31,32,26,27,25,25,26,22,23,26,25,25,37,44,25,19,16,31,19,19,30,19,28,28,25,25,25,28,22,24,36,27,38,35,24,27,37,17,11,26,27,38,18,21,30,23,18,33,26,18,33,33,25,31,27,19,30,21,30,18,20,33,36,17,23,25,30,27,26,31,14,25,31,29,27,30,28,16,25,46,18,26,9,34,31,43,33,31,21,27,33,26,31,39,37,15,27,31,26,28,23,35,25,29,37,26,27,31,27,30,22,28,23,42,32,24,24,21,19,39,26,25,31,27,29,14,17,30,37,31,23,27,34,42,35,30,19,35,17,26,34,21,22,21,21,32,32,42,27,34,32,19,26,27,37,17,24,36,23,19,28,17,16,23,34,11,17,25,21,23,19,28,19,14,28,40,18,15,22,30,28,18,30,23,24,22,39,14,16,29,18,26,25,30,22,22,24,30,24,18,27,13,18,45,28,28,24,27,32,38,24,30,26,19,20,32,25,24,28,21,35,22,17,15,25,30,34,15,27,41,25,26,31,23,28,18,23,27,26,20,29,38,22,19,26,33,34,26,32,27,27,18,23,38,33,34,34,27,23,36,13,12,11,24,27,27,35,21,22,27,34,25,22,27,34,44,24,22,23,19,33,30,21,31,25,28,23,25,25,22,28,14,31,26,24,27,48,28,26,28,25,31,25,31,25,19,22,29,17,26,34,35,24,14,29,22,18,35,26,20,28,35,24,29,21,26,34,20,25,25,27,18,23,24,24,20,30,14,15,22,39,19,36,23,36,26,23,24,24,27,32,31,24,18,21,32,31,24,44,31,17,38,19,34,15,27,38,33,24,21,47,35,28,22,41,28,21,28,23,25,32,18,24,35,26,30,31,20,37,25,32,25,20,15,22,18,30,20,31,32,19,20,27,38,26,30,16,33,30,41,28,26,22,26,24,15,21,22,20,30,26,18,22,27,29,19,19,34,29,22,31,22,48,19,29,36,27,23,31,32,28,30,30,21,33,30,36,15,29,25,18,28,25,25,29,32,22,37,24,34,36,24,25,35,31,28,27,29,21,27,59,17,22,37,17,30,18,13,30,20,24,35,26,30,28,27,29,18,31,23,24,33,28,20,26,21,26,29,29,17,32,13,34,27,34,40,28,20,24,30,31,25,19,7,27,23,18,22,26,21,18,34,19,25,24,25,21,24,24,16,26,24,16,27,15,21,29,38,29,32,16,37,17,25,25,19,23,23,27,28,30,21,30,33,21,20,30,29,23,26,22,25,25,30,28,43,30,33,34,28,25,21,25,39,16,30,28,20,29,33,32,41,27,31,24,29,33,29,17,31,30,32,30,28,20,31,23,33,41,27,27,12,21,35,20,22,22,26,23,31,21,29,28,21,26,21,18,14,34,25,38,22,21,32,22,46,23,32,28,20,35,16,24,26,24,28,22,28,22,33,26,31,27,36,33,15,22,26,24,21,31,35,29,37,16,22,28,36,24,19,28,20,24,18,26,26,26,23,18,25,20,28,23,26,28,29,28,19,22,29,28,29,29,22,26,18,18,29,25,27,26,25,20,24,27,30,30,17,19,32,34,18,25,26,28,29,19,31,32,39,27,28,21,34,29,32,37,27,28,21,32,30,27,44,26,36,28,26,25,29,30,24,22,20,21,30,34,31,36,22,26,26,13,24,15,27,21,30,20,15,39,24,34,28,24,26,25,27,17,41,31,28,33,40,28,22,21,24,20,25,39,36,24,21,22,38,27,24,37,29,34,29,23,32,15,24,37,24,17,30,29,32,24,27,25,35,19,29,36,12,29,22,26,28,32,32,35,30,20,31,19,32,22,19,12,26,26,28,21,21,25,30,27,28,58,35,23,25,27,33,25,15,20,37,24,25,22,21,34,22,37,30,40,28,24,31,18,29,37,27,18,34,30,27,29,30,23,23,39,23,29,43,32,28,32,19,29,29,18,32,15,29,23,26,17,21,21,32,25,22,21,23,23,24,22,28,25,20,21,17,39,30,42,13,20,38,27,21,33,23,23,32,37
f_r - dont count SWAPS,28,15,33,24,28,29,26,17,19,33,22,30,30,20,24,19,22,25,19,27,12,20,19,18,14,19,26,15,23,26,19,22,38,27,32,20,18,27,27,21,16,24,23,33,30,31,27,19,28,28,31,29,17,31,25,16,27,10,20,28,29,26,22,28,19,25,12,38,31,23,28,19,17,28,30,27,24,31,21,17,38,14,24,34,20,24,26,31,20,48,31,37,20,25,25,25,26,29,31,17,24,21,22,25,23,20,29,26,24,31,39,17,20,14,29,18,18,29,17,26,27,23,32,25,33,21,18,33,25,37,36,30,26,35,15,10,24,28,34,14,18,26,19,18,29,25,16,32,30,27,29,23,17,31,17,28,15,17,21,33,15,22,31,27,26,22,28,15,22,33,26,26,27,29,16,22,43,20,29,9,33,30,38,31,29,20,26,28,22,22,36,33,14,25,31,22,20,18,33,24,26,34,22,25,29,28,31,21,26,19,43,29,17,22,22,18,35,22,26,28,25,25,13,17,29,24,27,21,23,30,31,41,26,18,34,15,23,26,19,20,20,20,28,28,42,27,32,30,19,24,22,37,25,23,27,30,17,29,14,15,21,31,10,18,24,22,26,18,32,17,16,28,38,16,13,24,32,27,17,27,25,23,18,32,13,14,31,19,25,23,28,23,22,20,33,22,21,28,14,14,43,26,27,22,26,28,35,23,29,23,18,15,27,21,28,25,24,35,20,14,13,23,27,32,12,18,34,22,32,29,23,27,16,21,26,23,20,27,39,25,18,24,29,28,26,31,25,27,19,18,32,28,30,21,27,22,33,12,15,13,23,20,25,29,18,21,23,30,22,18,23,26,35,22,19,20,17,23,27,22,29,26,25,20,28,22,20,25,15,38,22,24,24,41,24,23,25,24,30,25,28,23,17,19,26,19,22,29,36,21,17,24,24,16,33,27,23,24,32,21,25,20,26,31,23,23,23,25,18,22,23,23,19,27,10,13,21,35,19,34,21,33,24,21,23,26,25,29,31,19,18,21,31,14,22,41,24,17,30,19,33,18,19,36,32,20,18,45,33,27,25,39,26,19,27,23,21,33,15,27,32,24,28,29,19,29,21,19,27,21,21,20,15,28,22,32,31,25,21,23,37,23,28,14,31,27,29,28,24,26,24,23,16,19,23,18,29,18,17,21,26,26,26,24,31,26,20,28,20,45,15,26,32,22,15,23,29,24,27,31,19,31,23,31,18,27,22,20,29,25,22,28,29,16,34,24,32,35,25,22,33,25,25,27,26,20,26,44,16,18,28,24,26,19,12,28,17,23,31,24,33,28,19,25,13,31,21,23,30,29,24,23,20,15,29,26,14,21,15,38,25,31,32,24,20,29,28,30,24,18,7,19,21,20,20,23,19,22,32,19,23,21,25,18,23,25,22,31,23,15,25,14,20,24,30,26,31,15,34,16,25,23,22,32,22,25,25,28,20,30,31,22,19,27,34,17,24,20,22,24,21,26,40,27,27,34,24,22,19,24,26,15,27,25,17,24,33,29,38,25,29,24,27,31,25,16,28,27,30,30,25,18,28,21,34,38,25,26,13,28,35,20,21,22,23,22,24,17,25,25,18,28,19,17,13,32,24,32,20,18,29,19,43,25,30,22,28,40,18,23,23,20,32,20,26,21,31,24,30,24,33,31,14,24,29,22,19,28,31,26,36,16,28,25,33,22,18,26,29,21,16,23,34,23,21,21,22,23,27,22,22,31,20,27,22,25,23,25,31,22,19,23,20,20,28,25,26,22,23,17,20,24,27,27,15,15,29,31,17,22,31,28,26,20,29,29,36,26,29,16,32,29,28,35,24,26,16,28,27,24,51,25,37,26,25,22,24,27,19,27,18,20,28,31,25,30,24,24,23,10,18,13,25,18,29,23,14,35,22,34,26,21,24,27,24,17,32,27,21,31,31,28,29,19,20,16,22,36,33,25,18,20,41,24,21,35,25,29,26,21,30,12,26,33,21,16,28,26,29,24,21,27,32,20,29,33,10,25,27,22,33,31,30,39,34,16,30,17,31,19,20,14,32,25,24,17,21,27,27,25,26,50,32,22,17,23,27,17,17,19,28,22,22,20,23,26,22,33,28,38,21,21,28,13,29,31,28,22,30,32,24,21,25,16,19,37,22,26,38,28,31,28,23,26,25,19,28,14,26,22,27,15,21,19,24,24,17,24,20,21,29,21,27,23,19,18,17,36,26,37,14,20,34,29,20,30,21,23,27,33
f_r - count SWAPS as CX,31,18,36,27,32,33,27,19,20,34,22,33,34,21,25,20,25,28,20,29,13,24,21,19,15,23,29,17,24,30,22,24,39,29,35,23,19,29,30,23,16,25,26,36,34,33,30,23,31,30,33,30,20,34,28,16,30,11,21,30,32,29,25,32,21,27,12,41,33,25,31,21,20,30,33,31,27,33,24,19,42,14,28,38,22,27,30,35,22,50,35,41,22,27,28,27,28,32,32,19,27,25,25,27,26,23,29,27,26,34,41,19,23,16,32,18,19,31,19,30,30,26,35,28,34,21,20,36,27,41,39,33,27,37,17,11,26,30,37,16,21,30,22,19,32,27,18,35,33,30,31,25,19,35,21,30,18,20,23,36,17,23,34,30,28,26,31,17,25,37,29,29,29,33,16,25,46,22,32,10,34,32,41,33,31,21,27,32,23,25,39,37,16,29,34,25,23,21,36,26,29,37,26,27,30,31,32,23,28,23,46,32,19,25,23,19,39,26,28,31,27,28,15,20,33,27,31,23,25,34,32,44,30,19,37,17,26,29,22,22,21,21,32,32,46,29,34,33,21,26,25,41,27,25,30,32,19,32,17,17,21,34,11,21,26,24,27,19,35,19,18,30,40,18,14,25,36,28,18,30,25,25,21,36,14,16,32,20,27,25,31,25,23,22,35,24,22,31,14,16,47,28,28,23,27,32,38,25,30,26,19,18,28,22,30,27,28,37,22,18,15,25,30,34,14,20,37,24,35,31,24,30,19,24,29,26,23,29,42,26,19,26,33,31,30,34,27,27,21,19,35,30,34,24,29,23,36,13,15,14,24,21,27,33,21,22,27,34,24,22,26,27,38,25,21,22,19,26,30,24,31,28,28,23,31,25,22,28,16,40,24,25,27,43,26,26,28,25,34,29,31,25,19,22,28,22,26,30,40,24,18,28,25,18,35,28,26,28,35,24,27,21,29,34,26,26,25,29,19,23,24,25,20,29,11,15,22,39,22,36,23,36,24,23,24,27,29,32,33,20,18,23,34,17,24,44,25,17,32,22,34,19,19,38,35,22,21,47,35,28,28,41,29,21,28,25,25,34,18,30,35,26,30,31,20,32,22,21,29,23,23,22,18,30,23,35,32,27,24,27,38,26,30,16,34,30,32,30,26,29,26,26,17,21,25,20,31,22,18,22,28,29,29,27,34,29,22,31,21,48,19,29,36,24,19,25,32,27,30,34,21,33,25,34,19,29,25,22,30,26,25,29,32,18,37,25,34,38,27,25,37,28,28,28,29,21,29,48,17,22,31,27,30,19,13,30,20,27,35,26,35,28,21,29,16,33,23,24,33,31,26,25,21,16,31,29,17,23,15,38,27,34,34,27,23,32,32,32,25,20,7,23,23,22,22,26,21,24,34,21,25,24,27,21,24,26,25,34,24,16,29,15,21,27,31,29,33,16,37,17,27,26,23,34,23,29,28,30,21,31,33,23,20,30,36,18,25,22,25,27,23,28,43,30,30,37,28,25,21,26,29,17,29,28,19,28,37,32,41,27,31,28,29,33,27,20,31,30,32,32,26,20,31,23,37,41,27,30,14,30,38,22,24,25,26,24,28,19,29,28,19,30,21,18,14,34,27,33,22,21,31,21,46,27,32,25,28,43,20,26,26,22,35,22,28,22,32,27,32,27,36,34,15,27,31,24,21,31,35,29,37,16,30,29,36,24,21,28,32,24,18,26,35,26,23,24,25,26,28,25,26,31,22,29,23,27,27,28,34,25,22,26,20,21,30,27,27,23,27,20,22,27,30,30,17,19,32,34,18,25,33,28,29,22,32,33,40,28,31,17,35,33,32,37,27,28,17,32,30,27,54,29,39,29,27,25,26,29,22,30,20,21,32,35,28,32,27,26,25,12,20,15,28,19,30,25,15,39,23,35,28,24,28,30,26,17,34,28,25,33,35,32,30,21,23,20,25,39,36,29,20,22,44,27,24,37,27,32,29,23,32,15,29,37,23,17,30,29,32,27,23,29,35,24,29,36,12,29,28,24,35,32,32,41,37,20,31,18,32,22,21,16,36,26,27,19,21,28,30,27,28,53,35,24,20,27,30,20,18,20,32,25,25,22,24,28,23,37,30,42,24,23,31,16,31,33,31,22,32,35,27,24,27,19,19,39,25,29,42,32,34,31,25,29,29,21,31,15,28,23,30,17,21,21,27,25,18,28,24,23,32,22,31,26,20,21,19,40,30,40,15,20,38,32,20,31,23,23,29,35
agent optimized,18,11,21,17,24,18,16,14,15,28,20,20,15,15,19,13,15,19,16,16,10,18,19,15,14,14,20,9,22,16,19,18,19,19,30,15,12,14,20,12,14,18,15,19,17,15,15,17,18,22,18,15,14,23,13,8,23,8,21,20,18,18,18,18,14,19,10,25,15,13,18,19,15,22,21,14,20,19,16,12,26,11,18,19,18,22,21,20,15,27,19,27,16,20,18,13,18,24,18,17,13,15,14,18,16,12,15,18,17,23,26,18,18,13,26,12,16,21,14,16,16,21,16,18,14,16,18,23,15,19,23,20,19,22,17,13,24,15,25,15,17,15,15,15,24,26,15,22,16,15,17,16,15,21,14,19,10,19,24,15,13,18,17,14,19,21,17,13,21,17,18,21,15,20,14,17,25,16,18,6,18,20,25,21,21,18,18,17,17,16,23,15,15,20,18,19,19,18,21,21,20,20,18,21,22,15,28,16,18,17,21,20,15,16,15,15,22,20,19,22,20,16,11,11,17,21,18,19,15,17,26,20,13,17,20,14,21,20,14,19,17,20,16,19,19,17,22,19,13,18,14,28,12,23,14,18,15,13,12,15,17,23,10,17,19,19,15,13,22,11,14,24,23,14,12,16,24,23,18,20,16,21,20,20,11,15,19,16,21,17,18,15,15,12,20,15,17,18,13,13,19,19,23,17,19,16,19,17,14,25,13,17,15,17,18,19,19,20,16,14,9,17,23,16,12,15,18,18,25,23,17,14,13,16,17,11,17,24,15,18,15,14,17,18,17,22,18,19,17,14,20,20,20,19,16,19,21,11,11,9,14,18,20,21,8,16,13,21,22,13,15,14,23,16,15,16,18,17,24,17,14,15,19,21,15,16,20,20,13,18,17,20,17,24,19,20,16,17,25,19,19,15,12,18,18,12,24,21,20,18,13,19,14,11,19,19,13,19,18,15,15,20,17,19,16,20,18,20,15,20,16,13,12,15,12,14,17,24,16,20,15,18,19,14,16,17,15,20,21,18,15,16,24,13,20,22,19,12,24,14,21,14,19,26,22,19,15,24,19,18,16,19,20,19,16,19,17,26,18,15,22,17,12,22,16,17,13,17,17,22,10,11,17,17,18,20,22,15,18,18,22,20,17,16,20,18,26,19,19,16,16,17,12,15,13,14,25,17,13,13,15,20,12,17,21,22,17,20,20,27,18,17,22,24,12,22,11,14,25,20,17,23,19,17,14,19,10,14,15,18,18,13,15,17,21,17,24,21,20,13,26,17,17,22,22,18,12,21,12,20,20,14,17,15,14,23,15,17,28,14,22,20,17,15,14,20,18,18,25,16,15,18,16,16,21,25,15,22,10,24,14,20,20,21,17,14,17,16,16,13,7,16,15,14,18,19,16,10,19,17,15,17,18,18,16,16,14,20,21,10,20,15,19,21,28,16,18,14,19,18,15,15,12,16,16,19,18,19,14,24,17,17,14,26,27,15,18,18,23,17,16,17,25,23,19,15,18,16,14,22,16,15,18,24,15,20,18,25,17,16,24,18,19,20,21,14,21,18,14,18,17,13,19,18,17,18,22,21,8,18,20,19,17,18,23,17,18,14,14,20,14,21,18,15,9,15,19,21,19,20,18,15,25,20,19,17,19,17,13,12,19,16,22,18,18,18,25,14,16,13,23,21,12,21,18,12,12,16,18,16,18,14,15,22,28,20,11,20,23,20,16,18,24,24,16,14,17,15,16,17,13,21,17,15,13,14,18,20,18,20,15,20,14,15,21,14,17,19,18,11,15,20,16,18,14,14,16,20,15,22,19,13,15,15,22,26,18,18,14,11,24,19,15,17,18,23,10,21,11,22,23,22,22,17,17,21,17,23,23,18,15,19,19,17,18,18,16,22,15,9,17,11,21,14,21,16,14,24,15,20,13,18,20,19,19,17,19,23,19,17,20,17,16,12,16,18,16,20,16,14,16,14,29,19,15,21,18,23,21,16,18,14,14,24,13,14,24,21,22,21,17,16,16,12,20,25,10,20,17,22,21,19,27,20,20,15,19,13,19,15,16,8,17,18,17,14,19,17,22,20,16,23,16,20,18,24,18,18,14,14,25,20,17,15,18,18,15,22,17,15,22,19,30,12,18,22,20,16,15,19,16,15,24,17,14,29,21,15,18,18,20,17,13,24,17,15,17,11,19,22,19,15,15,14,19,17,12,20,15,19,20,19,18,19,20,13,16,24,16,21,12,15,16,15,12,30,14,12,18,22
agent optimized - don't count SWAPS,17,11,21,17,24,18,16,14,15,28,20,20,15,15,19,13,15,19,16,16,10,18,19,15,14,14,20,9,22,16,16,18,19,19,30,15,12,14,20,12,14,18,15,19,17,14,15,17,18,20,18,15,14,23,13,8,23,8,21,20,18,18,18,18,14,19,10,25,15,13,18,16,15,22,21,14,20,19,16,12,24,11,18,19,18,22,21,20,15,27,19,27,16,20,17,13,18,24,18,17,13,15,14,18,16,12,15,18,17,23,26,18,18,13,26,12,15,21,14,16,16,21,16,18,14,16,18,23,15,19,23,20,19,22,17,12,24,15,25,15,17,15,13,14,24,26,15,22,16,15,17,16,15,21,13,19,10,17,24,15,13,16,17,14,19,21,17,11,21,17,18,18,15,20,14,17,25,16,18,6,18,20,25,21,21,17,18,17,17,16,23,15,15,20,18,19,19,18,21,21,20,20,18,21,22,15,28,16,18,14,21,20,15,16,15,15,20,20,19,21,20,16,11,11,17,21,18,19,15,17,26,20,13,17,20,14,21,20,14,18,17,18,16,17,19,17,22,19,13,18,14,28,12,23,14,18,15,13,12,15,17,23,10,16,19,19,14,13,22,11,14,24,23,13,12,15,24,23,18,20,16,21,20,20,11,15,19,14,21,17,18,15,15,11,20,15,17,18,13,13,19,19,23,17,19,16,19,17,14,25,13,17,15,17,18,19,19,20,16,14,9,17,19,16,10,15,18,18,25,23,17,14,13,15,17,11,17,24,15,18,15,14,17,18,17,22,18,19,17,14,20,20,20,19,16,19,21,11,11,9,14,18,20,21,8,14,13,21,21,12,15,14,23,16,15,16,16,17,24,17,14,15,19,18,15,16,18,20,13,18,17,20,17,24,19,20,16,17,25,19,19,15,12,18,18,12,24,21,20,18,13,18,14,11,19,19,13,19,18,15,15,20,17,19,16,20,18,20,15,20,16,13,12,15,11,14,17,24,16,20,15,18,19,14,16,17,15,20,19,18,15,16,24,13,20,22,19,12,24,14,21,14,19,26,22,18,15,24,19,18,16,19,20,19,16,18,16,26,15,15,22,17,12,22,15,17,13,17,17,18,10,11,17,16,16,20,22,15,16,18,22,20,17,14,20,16,26,19,19,16,16,16,12,15,13,14,25,15,13,13,15,20,12,17,21,22,16,20,20,27,16,17,22,22,12,22,11,13,23,20,17,23,19,17,14,19,10,14,15,18,18,13,15,17,21,17,24,21,20,13,26,17,17,22,22,16,11,21,12,20,20,14,17,15,13,23,15,16,25,14,22,20,17,15,14,20,18,18,25,16,15,16,16,16,21,25,15,22,10,24,14,20,20,20,15,14,17,16,16,13,7,16,15,14,18,19,16,10,19,15,15,17,18,18,16,16,14,20,21,10,20,14,19,21,28,16,18,14,19,18,15,15,11,16,16,19,18,19,14,24,17,17,14,23,26,15,18,18,23,17,16,17,25,23,19,15,18,16,14,22,16,14,18,24,15,20,18,25,17,16,24,18,19,20,21,14,21,18,14,18,17,13,19,18,17,18,22,21,8,18,20,17,17,18,23,17,17,14,14,20,13,20,18,15,9,15,19,21,19,17,18,15,25,20,19,17,19,17,13,12,19,16,22,18,18,18,25,14,16,13,23,21,12,21,18,12,12,16,18,16,18,14,15,20,28,20,11,20,20,20,16,18,24,24,16,14,17,15,16,17,13,21,17,15,13,14,18,20,18,17,15,20,14,15,20,14,17,19,18,10,15,20,16,18,14,13,16,20,15,20,19,13,15,15,22,26,18,18,14,11,24,19,14,17,18,23,10,21,11,21,23,22,22,17,17,21,17,23,20,16,14,19,19,17,18,18,16,22,15,9,17,11,21,14,21,16,14,24,15,20,13,18,20,19,19,17,19,23,19,17,20,17,16,12,16,18,16,20,16,14,16,14,29,19,15,21,18,23,21,16,18,12,14,24,13,14,24,21,22,21,17,16,16,12,20,25,10,20,17,22,21,19,27,20,20,15,19,11,19,15,16,8,17,18,17,14,19,17,22,20,16,23,16,20,18,22,18,18,14,14,25,20,17,15,18,18,15,22,17,15,22,19,30,12,18,22,20,16,15,19,16,15,23,17,14,29,21,15,18,18,20,17,13,24,17,15,17,11,19,22,19,13,15,14,19,17,12,20,14,19,18,19,18,19,20,13,16,24,16,20,10,15,16,15,12,30,14,12,18,22
agent_levels,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,5,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,4,1,1,1,1,1,4,1,1,1,4,1,1,3,1,1,1,1,3,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,4,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,4,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,3,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,4,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,4,1,1,1,1,4,4,1,1,4,1,1,1,1,1,1,1,1,1,4,3,1,3,1,1,1,1,1,3,1,1,1,1,4,1,1,1,4,4,1,1,1,3,1,1,1,1,4,1,3,1,1,1,1,1,3,1,1,1,1,1,4,3,1,1,1,1,1,1,1,3,1,1,1,3,1,1,4,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,4,1,1,4,4,1,1,1,1,1,3,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,4,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,4,1,1,3,1,1,1,1,1,1,1,1,1,1,3,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,3,4,1,1,4,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,4,4,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,3,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,1,1,1,4,1,1,1,1,1,1,3,1,4,1,1,1,1,1,3,1,1,1,4,1,1,1,1,1,1,1,1,1


==> figures/results_test_1718004180_CNOT_4QUBIT_128_1/info.txt <==
runs/QACI_graph_optim__more_complex_NO_range_128_search_8_envs_ent_1e-5__1__1716979604/saves/model-819200.pth
CNOT_4QUBIT
256

n_qubit: 4
n_gate: 80
p_two_qubit: 1.0
p_H: 0.0
p_z: 0.0
p_x: 0.0
many_pi_gates: False
clifford_plus_T: True
search_loops: 1

level1 : 55.664 ± 6.355399594045995
level2 : 55.664 ± 6.355399594045995
level3 : 55.664 ± 6.355399594045995
level4 : 6.729 ± 1.7565759306104591
f_r - dont count SWAPS : 4.854 ± 1.5775563381381978
f_r - count SWAPS as CX : 6.729 ± 1.7565759306104591
agent optimized : 5.189 ± 0.9875621499429795
agent optimized - don't count SWAPS : 3.769 ± 0.9836864337785696
brute force optimum : 3.449 ± 0.8157199274260744
agent_levels : 4.0 ± 0.0

==> figures/results_test_1718004180_CNOT_4QUBIT_128_1/results_test_1718004180_CNOT_4QUBIT_128_1.csv <==
,r,k,a,e,w,p,x,c,z,v,u,y,u,k,g,n,w,s,f,w,x,y,l,z,l,k,q,e,k,a,c,g,m,w,x,s,f,m,c,m,v,s,o,x,b,x,b,p,j,d,t,d,b,r,b,n,g,y,h,w,e,k,r,o,t,i,a,f,s,c,m,c,s,u,o,v,v,c,n,m,h,s,e,w,a,w,e,x,r,e,u,l,m,g,k,l,s,e,b,k,m,u,v,a,f,w,g,m,f,s,d,t,a,a,l,e,a,j,z,d,x,z,f,s,d,v,e,a,j,i,a,r,m,b,m,n,v,i,e,a,v,l,x,i,h,u,c,o,e,v,s,r,e,f,e,o,k,n,x,y,y,o,x,z,k,j,i,c,j,f,o,x,n,s,e,o,e,c,i,e,j,m,i,l,k,r,t,m,n,f,i,b,w,l,u,f,k,p,j,r,f,l,q,u,f,s,x,a,u,m,f,f,y,q,f,g,t,k,z,g,j,f,n,i,d,w,z,x,x,i,d,a,n,w,s,w,u,b,h,p,b,v,e,n,d,y,p,x,o,v,o,m,n,t,t,z,m,p,d,f,d,e,x,j,o,t,d,x,k,z,c,b,j,i,e,r,f,v,o,o,q,d,g,h,f,p,k,m,l,p,u,v,b,r,s,h,f,v,r,n,q,g,x,d,l,x,j,a,s,h,o,t,j,u,z,q,v,u,m,o,q,x,w,e,f,y,o,y,n,z,n,x,l,h,z,k,v,v,o,w,f,t,y,e,t,j,o,d,z,g,r,u,s,t,v,h,q,i,b,j,c,i,j,j,d,q,w,n,q,q,y,s,d,m,w,w,g,i,o,o,m,f,q,g,x,x,u,l,g,r,g,o,p,t,e,z,x,m,b,d,a,a,i,a,p,p,q,f,u,p,a,d,t,w,g,d,z,k,x,h,b,w,z,x,h,n,z,h,h,x,c,n,m,t,t,l,c,p,x,n,s,w,h,c,k,c,j,w,t,p,b,a,p,g,e,l,u,z,x,a,s,l,h,s,q,a,v,x,e,z,q,s,c,j,g,i,g,t,m,t,y,d,f,c,x,a,m,v,v,g,x,s,e,i,a,t,k,w,p,v,y,a,v,d,d,n,b,e,z,b,m,b,a,y,o,d,l,v,l,h,e,a,j,i,l,g,w,s,n,b,e,f,c,r,r,h,m,n,c,o,m,i,v,l,k,x,n,m,m,j,s,g,y,t,g,e,e,w,d,r,n,w,x,l,h,j,t,p,d,q,f,o,m,e,g,o,i,x,w,k,q,p,c,d,t,q,c,o,h,r,b,x,p,d,u,u,u,w,e,f,m,s,d,b,k,f,l,z,t,g,l,x,p,a,l,s,l,z,o,t,x,r,h,k,w,k,k,j,h,b,z,p,s,q,h,f,u,p,b,r,i,u,m,h,t,v,p,n,a,l,i,u,d,v,m,f,p,a,r,e,z,v,b,v,v,s,r,v,f,z,v,y,v,b,m,s,v,n,w,w,k,i,l,d,q,x,g,c,g,e,o,b,d,c,d,u,p,y,u,f,f,w,s,b,h,m,o,m,b,q,c,b,r,v,e,v,h,t,j,f,w,h,j,i,o,u,k,y,m,a,v,g,m,u,c,n,k,h,n,x,t,x,h,h,o,b,l,t,r,x,b,j,i,z,k,k,t,y,k,b,q,q,a,o,m,n,h,v,y,b,p,j,k,d,h,v,w,t,z,y,t,c,o,g,t,x,d,n,o,q,e,y,v,p,n,h,m,w,n,b,r,f,s,f,o,o,g,n,e,x,t,b,h,e,o,u,j,p,i,u,o,u,w,s,j,y,z,z,a,h,q,v,i,f,g,s,z,e,e,n,o,l,o,y,n,c,k,y,g,s,b,r,g,l,a,p,x,q,q,r,z,v,l,k,u,h,a,u,m,q,y,w,h,s,s,u,l,p,a,k,e,p,m,z,r,c,g,o,b,t,m,i,c,l,q,o,e,w,c,r,v,m,o,y,o,q,p,g,g,l,r,h,f,l,v,w,o,l,m,r,s,y,d,g,b,h,q,c,m,q,i,j,v,a,r,i,t,q,m,c,v,a,v,g,m,b,r,h,k,c,t,v,k,l,o,o,c,n,a,t,r,j,i,w,j,x,r,p,i,w,h,d,g,b,t,x,a,u,p,w,u,j,q,b,c,j,h,y,s,h,b,b,f,a,g,c,p,u,h,k
level1,58,52,72,50,64,62,48,42,58,54,50,66,54,56,46,56,64,56,50,46,64,70,68,58,58,60,56,58,54,58,54,56,56,52,64,46,52,52,52,56,44,60,56,52,52,66,52,56,64,60,62,54,50,58,56,62,54,60,58,60,60,58,58,52,52,50,56,60,54,50,52,46,56,64,52,64,48,56,58,50,48,54,54,54,54,54,64,58,48,56,56,46,64,46,62,54,52,50,48,58,70,50,58,62,60,58,52,54,62,50,56,62,50,50,64,48,58,50,48,48,66,54,62,58,54,66,54,50,50,52,50,62,52,48,52,58,58,56,60,54,66,64,62,50,54,58,56,54,50,62,50,58,58,70,54,58,74,60,66,56,54,54,60,56,54,50,46,60,58,66,50,56,58,60,48,58,60,42,62,52,56,60,50,60,60,44,66,52,64,60,62,46,58,60,50,56,50,48,52,50,46,50,58,58,56,60,62,66,54,50,58,48,60,54,54,52,52,48,58,60,44,52,56,56,58,62,54,50,66,50,44,54,52,56,54,62,56,58,48,46,50,54,70,56,52,50,52,58,64,62,54,54,54,50,70,54,58,52,46,70,64,62,58,60,54,60,48,52,56,62,62,58,62,70,64,56,48,56,54,56,54,50,54,58,54,48,66,42,66,50,52,62,54,56,58,46,52,62,52,50,64,56,52,48,52,70,48,56,58,58,52,64,66,56,56,58,60,56,58,48,62,66,62,52,56,52,62,48,60,46,56,66,60,60,62,58,56,64,62,62,60,56,56,46,52,46,52,60,48,58,58,54,66,48,62,62,52,62,52,56,62,50,54,68,58,58,62,56,48,50,58,56,64,54,50,60,58,42,60,50,68,64,52,68,50,56,54,60,42,46,56,54,52,70,52,44,60,48,58,62,50,52,56,58,58,56,58,56,42,50,56,60,58,60,58,58,60,60,50,52,50,50,64,60,62,48,62,60,50,48,64,58,62,54,54,48,46,64,56,58,68,56,52,64,62,52,52,66,60,62,72,46,60,46,70,54,62,58,56,62,62,54,62,44,46,56,64,62,58,62,54,58,54,58,56,58,40,40,64,42,48,58,46,54,48,70,56,58,58,44,58,52,58,54,58,64,42,66,54,44,62,60,48,48,56,48,64,44,46,62,60,46,50,58,70,52,66,62,54,52,54,64,58,60,44,68,46,44,46,54,48,52,52,68,42,46,50,50,54,64,54,54,44,52,64,64,58,56,60,50,52,56,64,58,58,56,52,44,52,46,52,56,36,58,60,56,56,48,52,66,56,60,58,60,62,52,52,54,58,56,62,64,44,64,50,40,62,56,64,62,54,56,50,72,54,58,60,46,44,46,72,46,46,58,64,58,44,48,54,46,54,58,54,52,60,46,52,54,56,54,56,54,60,50,52,50,56,54,56,50,58,62,66,58,56,58,52,56,52,48,62,60,52,52,58,52,64,44,56,52,58,58,54,52,56,66,58,56,48,60,58,64,56,62,50,54,50,56,62,54,54,48,50,58,62,50,56,60,44,66,64,62,52,54,50,64,58,72,56,58,40,58,60,56,60,54,62,52,64,64,54,52,46,58,58,62,58,52,52,60,66,52,52,54,56,58,54,48,56,64,52,58,58,54,60,58,60,58,60,58,44,60,64,56,50,58,56,58,62,38,60,54,42,56,58,54,46,60,62,54,62,64,54,58,62,50,54,60,44,54,64,54,60,62,58,54,56,50,58,60,60,42,44,56,66,54,56,56,56,56,50,56,62,58,50,54,64,54,52,52,56,56,60,66,44,60,58,44,62,50,54,52,48,48,56,52,44,60,58,42,52,50,52,56,62,56,60,58,60,50,48,60,54,64,54,56,50,58,48,60,58,58,46,56,58,40,60,68,64,56,62,54,50,60,66,46,58,68,46,56,40,46,56,54,62,66,54,68,66,56,58,54,54,58,56,58,60,52,50,62,66,58,54,66,52,52,58,48,62,62,56,58,46,50,52,48,56,58,58,40,60,62,54,68,56,60,58,64,52,48,54,50,62,54,44,60,48,52,52,54,46,56,42,42,56,50,58,56,52,66,52,60,64,46,58,56,38,56,54,42,52,52,62,62,46,54,54,56,56,64,62,62,64,58,54,62,56,58,46,68,68,44,56,60,48,54,58,58,54,48,52,54,52,56,58,58,58,56,50,58,60,48,58,48,60,66,64,62,58,62,56,64,64,46,50,54,46,60,44,46,48,56,56,52,66,62,50,58,62,48
level2,58,52,72,50,64,62,48,42,58,54,50,66,54,56,46,56,64,56,50,46,64,70,68,58,58,60,56,58,54,58,54,56,56,52,64,46,52,52,52,56,44,60,56,52,52,66,52,56,64,60,62,54,50,58,56,62,54,60,58,60,60,58,58,52,52,50,56,60,54,50,52,46,56,64,52,64,48,56,58,50,48,54,54,54,54,54,64,58,48,56,56,46,64,46,62,54,52,50,48,58,70,50,58,62,60,58,52,54,62,50,56,62,50,50,64,48,58,50,48,48,66,54,62,58,54,66,54,50,50,52,50,62,52,48,52,58,58,56,60,54,66,64,62,50,54,58,56,54,50,62,50,58,58,70,54,58,74,60,66,56,54,54,60,56,54,50,46,60,58,66,50,56,58,60,48,58,60,42,62,52,56,60,50,60,60,44,66,52,64,60,62,46,58,60,50,56,50,48,52,50,46,50,58,58,56,60,62,66,54,50,58,48,60,54,54,52,52,48,58,60,44,52,56,56,58,62,54,50,66,50,44,54,52,56,54,62,56,58,48,46,50,54,70,56,52,50,52,58,64,62,54,54,54,50,70,54,58,52,46,70,64,62,58,60,54,60,48,52,56,62,62,58,62,70,64,56,48,56,54,56,54,50,54,58,54,48,66,42,66,50,52,62,54,56,58,46,52,62,52,50,64,56,52,48,52,70,48,56,58,58,52,64,66,56,56,58,60,56,58,48,62,66,62,52,56,52,62,48,60,46,56,66,60,60,62,58,56,64,62,62,60,56,56,46,52,46,52,60,48,58,58,54,66,48,62,62,52,62,52,56,62,50,54,68,58,58,62,56,48,50,58,56,64,54,50,60,58,42,60,50,68,64,52,68,50,56,54,60,42,46,56,54,52,70,52,44,60,48,58,62,50,52,56,58,58,56,58,56,42,50,56,60,58,60,58,58,60,60,50,52,50,50,64,60,62,48,62,60,50,48,64,58,62,54,54,48,46,64,56,58,68,56,52,64,62,52,52,66,60,62,72,46,60,46,70,54,62,58,56,62,62,54,62,44,46,56,64,62,58,62,54,58,54,58,56,58,40,40,64,42,48,58,46,54,48,70,56,58,58,44,58,52,58,54,58,64,42,66,54,44,62,60,48,48,56,48,64,44,46,62,60,46,50,58,70,52,66,62,54,52,54,64,58,60,44,68,46,44,46,54,48,52,52,68,42,46,50,50,54,64,54,54,44,52,64,64,58,56,60,50,52,56,64,58,58,56,52,44,52,46,52,56,36,58,60,56,56,48,52,66,56,60,58,60,62,52,52,54,58,56,62,64,44,64,50,40,62,56,64,62,54,56,50,72,54,58,60,46,44,46,72,46,46,58,64,58,44,48,54,46,54,58,54,52,60,46,52,54,56,54,56,54,60,50,52,50,56,54,56,50,58,62,66,58,56,58,52,56,52,48,62,60,52,52,58,52,64,44,56,52,58,58,54,52,56,66,58,56,48,60,58,64,56,62,50,54,50,56,62,54,54,48,50,58,62,50,56,60,44,66,64,62,52,54,50,64,58,72,56,58,40,58,60,56,60,54,62,52,64,64,54,52,46,58,58,62,58,52,52,60,66,52,52,54,56,58,54,48,56,64,52,58,58,54,60,58,60,58,60,58,44,60,64,56,50,58,56,58,62,38,60,54,42,56,58,54,46,60,62,54,62,64,54,58,62,50,54,60,44,54,64,54,60,62,58,54,56,50,58,60,60,42,44,56,66,54,56,56,56,56,50,56,62,58,50,54,64,54,52,52,56,56,60,66,44,60,58,44,62,50,54,52,48,48,56,52,44,60,58,42,52,50,52,56,62,56,60,58,60,50,48,60,54,64,54,56,50,58,48,60,58,58,46,56,58,40,60,68,64,56,62,54,50,60,66,46,58,68,46,56,40,46,56,54,62,66,54,68,66,56,58,54,54,58,56,58,60,52,50,62,66,58,54,66,52,52,58,48,62,62,56,58,46,50,52,48,56,58,58,40,60,62,54,68,56,60,58,64,52,48,54,50,62,54,44,60,48,52,52,54,46,56,42,42,56,50,58,56,52,66,52,60,64,46,58,56,38,56,54,42,52,52,62,62,46,54,54,56,56,64,62,62,64,58,54,62,56,58,46,68,68,44,56,60,48,54,58,58,54,48,52,54,52,56,58,58,58,56,50,58,60,48,58,48,60,66,64,62,58,62,56,64,64,46,50,54,46,60,44,46,48,56,56,52,66,62,50,58,62,48
level3,58,52,72,50,64,62,48,42,58,54,50,66,54,56,46,56,64,56,50,46,64,70,68,58,58,60,56,58,54,58,54,56,56,52,64,46,52,52,52,56,44,60,56,52,52,66,52,56,64,60,62,54,50,58,56,62,54,60,58,60,60,58,58,52,52,50,56,60,54,50,52,46,56,64,52,64,48,56,58,50,48,54,54,54,54,54,64,58,48,56,56,46,64,46,62,54,52,50,48,58,70,50,58,62,60,58,52,54,62,50,56,62,50,50,64,48,58,50,48,48,66,54,62,58,54,66,54,50,50,52,50,62,52,48,52,58,58,56,60,54,66,64,62,50,54,58,56,54,50,62,50,58,58,70,54,58,74,60,66,56,54,54,60,56,54,50,46,60,58,66,50,56,58,60,48,58,60,42,62,52,56,60,50,60,60,44,66,52,64,60,62,46,58,60,50,56,50,48,52,50,46,50,58,58,56,60,62,66,54,50,58,48,60,54,54,52,52,48,58,60,44,52,56,56,58,62,54,50,66,50,44,54,52,56,54,62,56,58,48,46,50,54,70,56,52,50,52,58,64,62,54,54,54,50,70,54,58,52,46,70,64,62,58,60,54,60,48,52,56,62,62,58,62,70,64,56,48,56,54,56,54,50,54,58,54,48,66,42,66,50,52,62,54,56,58,46,52,62,52,50,64,56,52,48,52,70,48,56,58,58,52,64,66,56,56,58,60,56,58,48,62,66,62,52,56,52,62,48,60,46,56,66,60,60,62,58,56,64,62,62,60,56,56,46,52,46,52,60,48,58,58,54,66,48,62,62,52,62,52,56,62,50,54,68,58,58,62,56,48,50,58,56,64,54,50,60,58,42,60,50,68,64,52,68,50,56,54,60,42,46,56,54,52,70,52,44,60,48,58,62,50,52,56,58,58,56,58,56,42,50,56,60,58,60,58,58,60,60,50,52,50,50,64,60,62,48,62,60,50,48,64,58,62,54,54,48,46,64,56,58,68,56,52,64,62,52,52,66,60,62,72,46,60,46,70,54,62,58,56,62,62,54,62,44,46,56,64,62,58,62,54,58,54,58,56,58,40,40,64,42,48,58,46,54,48,70,56,58,58,44,58,52,58,54,58,64,42,66,54,44,62,60,48,48,56,48,64,44,46,62,60,46,50,58,70,52,66,62,54,52,54,64,58,60,44,68,46,44,46,54,48,52,52,68,42,46,50,50,54,64,54,54,44,52,64,64,58,56,60,50,52,56,64,58,58,56,52,44,52,46,52,56,36,58,60,56,56,48,52,66,56,60,58,60,62,52,52,54,58,56,62,64,44,64,50,40,62,56,64,62,54,56,50,72,54,58,60,46,44,46,72,46,46,58,64,58,44,48,54,46,54,58,54,52,60,46,52,54,56,54,56,54,60,50,52,50,56,54,56,50,58,62,66,58,56,58,52,56,52,48,62,60,52,52,58,52,64,44,56,52,58,58,54,52,56,66,58,56,48,60,58,64,56,62,50,54,50,56,62,54,54,48,50,58,62,50,56,60,44,66,64,62,52,54,50,64,58,72,56,58,40,58,60,56,60,54,62,52,64,64,54,52,46,58,58,62,58,52,52,60,66,52,52,54,56,58,54,48,56,64,52,58,58,54,60,58,60,58,60,58,44,60,64,56,50,58,56,58,62,38,60,54,42,56,58,54,46,60,62,54,62,64,54,58,62,50,54,60,44,54,64,54,60,62,58,54,56,50,58,60,60,42,44,56,66,54,56,56,56,56,50,56,62,58,50,54,64,54,52,52,56,56,60,66,44,60,58,44,62,50,54,52,48,48,56,52,44,60,58,42,52,50,52,56,62,56,60,58,60,50,48,60,54,64,54,56,50,58,48,60,58,58,46,56,58,40,60,68,64,56,62,54,50,60,66,46,58,68,46,56,40,46,56,54,62,66,54,68,66,56,58,54,54,58,56,58,60,52,50,62,66,58,54,66,52,52,58,48,62,62,56,58,46,50,52,48,56,58,58,40,60,62,54,68,56,60,58,64,52,48,54,50,62,54,44,60,48,52,52,54,46,56,42,42,56,50,58,56,52,66,52,60,64,46,58,56,38,56,54,42,52,52,62,62,46,54,54,56,56,64,62,62,64,58,54,62,56,58,46,68,68,44,56,60,48,54,58,58,54,48,52,54,52,56,58,58,58,56,50,58,60,48,58,48,60,66,64,62,58,62,56,64,64,46,50,54,46,60,44,46,48,56,56,52,66,62,50,58,62,48
level4,5,8,7,7,8,4,8,7,9,6,7,7,8,7,7,7,7,5,8,9,9,3,5,7,10,11,7,9,7,7,5,8,9,9,6,6,3,5,9,7,7,8,9,8,6,6,5,8,6,6,8,6,6,9,3,7,7,7,8,5,9,9,4,7,7,5,9,6,7,7,9,8,6,7,9,6,6,8,6,7,5,4,8,8,9,6,7,5,5,5,6,10,10,4,8,7,4,10,7,7,5,9,9,6,3,7,6,6,8,3,7,5,7,3,4,8,3,5,6,8,7,5,6,7,11,8,7,9,4,7,4,7,8,6,7,5,9,5,5,6,8,6,6,8,9,6,5,6,6,7,7,5,5,8,7,7,8,7,6,6,5,9,8,7,7,5,7,5,5,8,8,5,8,9,3,9,8,5,8,5,7,5,7,5,9,6,7,8,6,6,9,6,8,4,10,8,4,8,7,7,5,7,8,8,5,5,4,5,6,7,5,8,1,7,4,4,10,5,7,4,5,4,8,6,4,10,5,10,10,7,5,6,7,5,10,5,6,7,8,6,6,6,5,7,7,5,7,8,8,6,9,7,6,6,8,7,4,7,4,7,4,8,6,7,7,5,7,8,11,6,6,6,3,11,7,5,5,6,7,7,7,8,6,8,5,7,9,9,5,10,6,10,5,7,7,10,7,6,8,6,4,7,9,7,8,8,8,8,5,6,6,4,3,4,6,6,6,8,5,10,6,7,4,7,6,6,4,8,7,9,4,5,7,4,5,7,4,5,6,5,8,4,7,9,4,6,8,11,7,7,8,7,9,5,8,4,7,8,3,8,11,6,7,7,6,7,6,7,9,5,9,6,8,7,5,6,7,6,6,8,8,7,6,6,8,8,4,4,6,9,10,8,4,6,9,4,5,9,7,6,8,7,5,8,5,10,8,8,7,5,7,7,10,9,6,5,6,8,8,9,7,7,11,5,7,6,3,7,7,9,8,7,6,9,6,7,5,8,6,9,7,8,5,7,7,5,4,6,6,6,8,7,6,6,6,8,8,7,9,9,7,5,9,9,6,6,9,11,8,10,7,6,7,6,6,8,6,7,6,5,4,9,6,10,5,6,6,7,5,8,9,6,6,8,8,7,8,7,7,7,6,9,6,7,8,6,5,8,6,7,7,4,8,7,6,5,9,5,8,7,8,7,5,4,4,8,8,6,10,8,6,6,6,4,8,7,8,6,9,7,6,6,7,8,7,10,7,3,3,8,8,10,9,7,7,7,11,5,7,8,4,5,4,9,10,9,6,6,3,5,5,7,6,9,5,6,5,7,5,8,8,7,8,3,7,9,6,5,7,5,8,5,7,4,2,10,8,8,8,5,8,8,4,6,10,5,5,7,3,6,5,8,9,8,5,7,5,7,7,7,6,7,4,8,7,6,8,7,5,7,7,9,10,6,7,5,10,11,6,6,5,6,5,8,6,7,4,4,7,5,9,6,7,7,6,7,6,7,9,8,8,9,4,5,9,5,8,8,9,11,4,5,9,6,7,6,10,7,4,6,8,4,5,9,5,8,11,8,8,7,6,6,8,4,8,9,6,8,9,6,4,8,5,6,5,9,4,6,8,5,6,6,4,6,5,7,10,10,6,9,4,6,6,3,8,7,6,7,5,7,10,5,6,6,5,10,6,9,4,9,5,9,9,6,4,8,6,9,6,6,7,8,10,6,6,10,8,7,8,9,8,6,6,9,6,4,4,6,6,7,9,9,9,6,4,7,9,6,7,3,10,9,8,5,8,4,5,9,5,7,3,4,9,7,8,8,7,4,10,7,9,6,6,10,5,6,5,7,5,5,5,6,6,7,10,9,8,9,10,6,9,6,5,7,5,5,8,5,7,7,9,9,7,7,7,9,5,6,5,6,8,7,5,5,8,3,7,6,6,6,6,4,8,9,7,6,3,9,9,8,4,9,5,6,6,8,8,8,8,6,6,9,7,8,2,5,6,7,6,6,7,6,8,8,7,5,6,9,11,7,8,6,7,7,9,6,5,6,8,5,8,9,9,6,6,7,5,5,8,6,6,6,9,5,6,7,6,5,7,6,6,7,9,10,6,7,10,8,2,5,9,4,9,6,5,6,7,6,7,6,9,6,6,7,5,7,6,5,6,9,6,7,7,9,5,5,5,9,6,5,6,6,6,7,6,8,9,10,8,10,7,5,4,4,7,6,8,9,8,5,6,4,7,4,9,4,6,6,5,7,10,6,10,8,5,10,5,3,6,7
f_r - dont count SWAPS,3,6,4,5,5,2,6,6,7,3,6,5,5,5,5,6,5,4,6,7,7,1,3,5,8,8,5,6,6,5,3,5,7,7,4,4,3,4,6,5,7,5,7,5,3,4,5,5,4,5,7,3,4,7,3,6,7,4,6,4,6,6,2,5,5,4,7,4,6,6,6,6,4,5,6,5,5,6,5,5,4,2,6,5,6,3,5,4,3,4,4,8,7,3,5,6,2,7,4,5,4,7,6,4,2,6,4,5,6,1,4,3,5,1,3,6,0,3,5,7,5,4,4,6,9,6,4,6,3,6,2,5,5,3,5,5,7,4,3,3,6,3,4,6,6,4,4,3,4,4,5,5,3,6,6,7,5,4,5,5,4,8,5,4,6,4,4,4,4,7,6,3,5,6,3,7,5,3,5,4,4,4,5,3,8,5,4,5,3,3,7,5,7,3,9,5,4,6,5,5,3,5,6,6,4,3,2,4,4,5,4,6,0,4,2,3,8,4,4,3,3,3,5,5,4,7,4,8,7,5,4,3,5,4,8,3,5,4,6,3,4,4,3,5,6,4,7,6,6,4,6,5,4,4,6,4,3,6,3,6,2,6,3,5,6,4,4,5,9,4,4,4,3,8,5,3,4,5,7,4,5,5,5,5,4,6,7,6,4,8,4,7,4,7,5,8,4,5,6,4,3,6,8,5,6,6,6,5,3,4,5,2,2,3,5,5,5,7,3,7,4,4,3,6,3,3,3,6,5,7,3,3,5,3,3,5,2,5,4,3,6,2,5,6,3,5,5,8,5,4,6,6,7,5,6,3,5,7,1,6,8,4,6,5,5,5,4,6,8,3,6,3,5,4,3,4,4,4,4,7,6,6,5,4,6,6,2,3,3,6,7,6,4,4,7,2,3,6,5,3,6,5,3,5,3,7,6,7,5,5,4,5,8,8,5,4,3,6,6,6,4,5,8,3,5,6,2,5,4,6,5,5,6,7,5,6,4,6,4,7,6,6,3,6,5,3,3,3,5,3,6,5,4,3,5,7,7,5,7,7,5,2,6,6,5,5,7,8,5,7,5,4,5,3,4,5,5,6,6,3,2,7,4,8,3,4,5,5,5,6,6,3,4,6,6,5,6,5,5,5,4,7,5,5,5,5,3,5,4,5,6,2,7,6,4,3,6,3,7,6,6,6,3,3,3,5,5,4,7,6,5,5,4,2,7,5,7,5,6,5,5,4,6,5,5,7,5,3,2,8,7,7,6,6,5,5,8,4,6,6,2,3,3,6,8,8,4,4,3,3,2,5,5,7,3,4,2,4,4,6,5,4,7,2,4,6,5,4,5,2,6,3,5,4,2,7,6,5,6,4,7,6,2,3,8,4,3,6,3,6,3,6,6,5,5,5,5,5,5,6,4,5,2,5,5,4,6,5,3,6,5,6,7,4,5,3,7,9,5,4,3,3,3,5,4,6,3,3,6,4,8,5,5,6,5,5,5,4,6,5,6,6,3,4,8,3,6,7,7,8,3,3,6,5,5,4,8,5,2,5,6,1,4,6,4,6,9,6,6,5,4,4,7,2,5,7,4,5,6,5,2,6,4,3,4,7,2,4,5,4,4,4,2,4,4,4,7,7,4,6,3,5,4,2,7,6,4,5,5,4,7,3,5,4,2,7,4,6,3,7,3,7,6,3,3,5,4,6,3,4,4,6,8,4,5,7,6,5,5,7,6,3,3,6,5,2,1,4,4,6,7,7,8,6,1,6,6,4,5,3,9,6,6,3,5,2,3,7,3,7,2,3,7,5,6,7,5,3,8,4,6,3,4,7,3,4,3,5,4,2,3,4,4,5,8,6,6,7,7,4,7,4,4,6,4,2,7,3,6,5,6,6,4,6,4,6,3,3,4,5,6,4,3,3,7,2,5,4,5,5,3,2,5,6,5,3,2,7,7,7,3,7,3,4,5,6,7,7,6,4,4,7,6,6,2,4,5,4,5,4,4,5,6,7,4,3,5,6,8,5,7,4,4,6,8,3,5,4,6,4,7,6,7,5,3,4,5,4,7,3,4,6,7,4,4,5,4,3,7,4,5,4,6,7,4,6,7,6,2,4,6,3,7,5,3,4,4,4,5,3,6,3,5,5,3,5,5,4,4,7,6,4,7,7,3,4,4,7,5,3,5,4,5,6,5,6,6,7,6,7,4,4,1,2,5,5,5,7,5,4,5,4,5,1,7,3,3,5,3,4,8,4,7,7,4,7,4,3,6,5
f_r - count SWAPS as CX,5,8,7,7,8,4,8,7,9,6,7,7,8,7,7,7,7,5,8,9,9,3,5,7,10,11,7,9,7,7,5,8,9,9,6,6,3,5,9,7,7,8,9,8,6,6,5,8,6,6,8,6,6,9,3,7,7,7,8,5,9,9,4,7,7,5,9,6,7,7,9,8,6,7,9,6,6,8,6,7,5,4,8,8,9,6,7,5,5,5,6,10,10,4,8,7,4,10,7,7,5,9,9,6,3,7,6,6,8,3,7,5,7,3,4,8,3,5,6,8,7,5,6,7,11,8,7,9,4,7,4,7,8,6,7,5,9,5,5,6,8,6,6,8,9,6,5,6,6,7,7,5,5,8,7,7,8,7,6,6,5,9,8,7,7,5,7,5,5,8,8,5,8,9,3,9,8,5,8,5,7,5,7,5,9,6,7,8,6,6,9,6,8,4,10,8,4,8,7,7,5,7,8,8,5,5,4,5,6,7,5,8,1,7,4,4,10,5,7,4,5,4,8,6,4,10,5,10,10,7,5,6,7,5,10,5,6,7,8,6,6,6,5,7,7,5,7,8,8,6,9,7,6,6,8,7,4,7,4,7,4,8,6,7,7,5,7,8,11,6,6,6,3,11,7,5,5,6,7,7,7,8,6,8,5,7,9,9,5,10,6,10,5,7,7,10,7,6,8,6,4,7,9,7,8,8,8,8,5,6,6,4,3,4,6,6,6,8,5,10,6,7,4,7,6,6,4,8,7,9,4,5,7,4,5,7,4,5,6,5,8,4,7,9,4,6,8,11,7,7,8,7,9,5,8,4,7,8,3,8,11,6,7,7,6,7,6,7,9,5,9,6,8,7,5,6,7,6,6,8,8,7,6,6,8,8,4,4,6,9,10,8,4,6,9,4,5,9,7,6,8,7,5,8,5,10,8,8,7,5,7,7,10,9,6,5,6,8,8,9,7,7,11,5,7,6,3,7,7,9,8,7,6,9,6,7,5,8,6,9,7,8,5,7,7,5,4,6,6,6,8,7,6,6,6,8,8,7,9,9,7,5,9,9,6,6,9,11,8,10,7,6,7,6,6,8,6,7,6,5,4,9,6,10,5,6,6,7,5,8,9,6,6,8,8,7,8,7,7,7,6,9,6,7,8,6,5,8,6,7,7,4,8,7,6,5,9,5,8,7,8,7,5,4,4,8,8,6,10,8,6,6,6,4,8,7,8,6,9,7,6,6,7,8,7,10,7,3,3,8,8,10,9,7,7,7,11,5,7,8,4,5,4,9,10,9,6,6,3,5,5,7,6,9,5,6,5,7,5,8,8,7,8,3,7,9,6,5,7,5,8,5,7,4,2,10,8,8,8,5,8,8,4,6,10,5,5,7,3,6,5,8,9,8,5,7,5,7,7,7,6,7,4,8,7,6,8,7,5,7,7,9,10,6,7,5,10,11,6,6,5,6,5,8,6,7,4,4,7,5,9,6,7,7,6,7,6,7,9,8,8,9,4,5,9,5,8,8,9,11,4,5,9,6,7,6,10,7,4,6,8,4,5,9,5,8,11,8,8,7,6,6,8,4,8,9,6,8,9,6,4,8,5,6,5,9,4,6,8,5,6,6,4,6,5,7,10,10,6,9,4,6,6,3,8,7,6,7,5,7,10,5,6,6,5,10,6,9,4,9,5,9,9,6,4,8,6,9,6,6,7,8,10,6,6,10,8,7,8,9,8,6,6,9,6,4,4,6,6,7,9,9,9,6,4,7,9,6,7,3,10,9,8,5,8,4,5,9,5,7,3,4,9,7,8,8,7,4,10,7,9,6,6,10,5,6,5,7,5,5,5,6,6,7,10,9,8,9,10,6,9,6,5,7,5,5,8,5,7,7,9,9,7,7,7,9,5,6,5,6,8,7,5,5,8,3,7,6,6,6,6,4,8,9,7,6,3,9,9,8,4,9,5,6,6,8,8,8,8,6,6,9,7,8,2,5,6,7,6,6,7,6,8,8,7,5,6,9,11,7,8,6,7,7,9,6,5,6,8,5,8,9,9,6,6,7,5,5,8,6,6,6,9,5,6,7,6,5,7,6,6,7,9,10,6,7,10,8,2,5,9,4,9,6,5,6,7,6,7,6,9,6,6,7,5,7,6,5,6,9,6,7,7,9,5,5,5,9,6,5,6,6,6,7,6,8,9,10,8,10,7,5,4,4,7,6,8,9,8,5,6,4,7,4,9,4,6,6,5,7,10,6,10,8,5,10,5,3,6,7
agent optimized,4,5,6,5,5,4,6,4,5,4,6,5,5,6,6,5,4,2,5,6,5,3,4,5,5,7,5,6,5,6,5,5,6,5,6,6,3,4,6,5,6,5,5,6,6,6,4,6,6,6,7,4,5,6,3,6,4,6,5,4,4,5,4,7,5,5,7,6,4,5,5,6,6,6,6,4,5,6,5,4,5,4,6,7,6,6,7,4,5,4,5,5,5,4,6,6,4,6,6,6,4,6,5,5,3,6,6,6,6,3,6,5,7,3,4,5,3,4,5,6,7,5,6,6,7,4,5,6,4,7,4,6,7,4,5,5,5,4,5,5,7,4,5,5,6,5,5,6,6,5,7,4,5,5,6,5,4,5,6,5,4,6,6,5,6,5,5,5,4,7,7,5,6,7,3,7,5,5,5,5,6,5,6,5,7,5,6,6,6,6,6,5,5,4,5,6,3,5,6,5,4,4,5,3,5,5,4,4,6,6,5,4,1,6,4,4,7,4,5,4,5,4,6,4,4,7,5,6,6,6,4,6,6,4,5,5,4,6,5,6,6,5,5,5,6,5,5,5,6,5,6,5,4,5,7,6,4,6,3,6,4,5,6,6,4,5,5,6,4,6,5,6,2,7,6,5,5,5,4,5,7,6,6,6,5,5,6,6,4,5,6,5,5,5,6,7,5,5,5,4,4,5,6,6,4,6,5,6,5,5,4,4,3,4,5,3,6,5,5,5,6,5,4,5,5,4,4,5,6,6,4,5,6,4,5,5,4,5,6,5,7,4,5,6,4,4,5,6,5,5,7,6,6,5,7,4,6,7,3,7,5,6,6,4,5,6,5,5,6,5,6,4,5,5,5,6,5,4,5,5,6,6,6,6,5,5,4,4,5,6,5,6,4,5,6,4,4,5,5,5,6,6,5,6,5,5,6,5,6,5,7,6,5,6,5,4,6,6,5,6,5,4,5,3,6,6,3,6,7,7,6,6,5,5,4,4,5,5,5,6,6,7,5,6,6,5,4,6,6,6,6,6,6,4,6,5,6,5,7,7,5,5,5,6,5,5,5,5,7,7,5,5,6,6,5,6,4,7,5,4,4,7,5,6,5,3,6,6,5,7,6,4,6,4,6,5,5,6,6,7,5,4,5,6,6,5,4,6,6,7,5,4,6,4,5,5,6,5,6,6,5,5,5,4,4,5,5,4,5,6,5,4,6,4,6,6,7,5,6,6,5,5,6,7,5,5,5,3,3,5,5,7,6,5,6,6,7,5,4,5,4,4,3,5,5,6,5,5,3,5,5,6,6,7,3,5,5,5,5,5,6,6,5,3,6,6,5,5,7,5,5,5,6,4,2,5,6,7,5,4,7,7,4,5,5,5,5,4,3,5,5,5,7,6,4,5,4,6,6,5,6,5,2,7,5,4,6,5,5,5,6,6,5,5,7,3,6,6,5,5,5,6,5,6,6,4,4,4,5,4,6,5,6,5,5,5,5,5,6,5,7,6,4,4,7,5,5,6,6,6,4,4,6,5,6,6,5,6,4,5,7,4,5,6,5,6,6,7,5,4,4,6,4,4,5,7,4,5,6,5,4,6,4,6,5,6,4,6,5,5,4,4,4,4,4,5,6,5,6,6,3,5,6,3,6,6,5,5,5,6,5,5,5,6,5,4,5,6,3,6,5,6,5,6,4,5,5,6,4,5,6,5,4,5,3,5,6,6,6,6,7,6,6,4,4,4,4,5,6,6,6,6,5,6,4,6,7,6,7,3,5,6,5,5,6,4,5,6,5,4,3,4,6,5,4,7,6,4,7,5,6,6,4,5,5,5,5,5,4,5,5,4,4,4,5,6,4,4,6,6,4,6,5,4,4,5,6,5,5,6,6,7,6,4,5,6,5,6,4,4,6,6,5,3,5,3,6,5,6,6,6,4,6,6,7,6,3,6,6,7,4,4,5,5,5,6,6,5,6,5,6,6,6,5,2,4,4,6,4,5,7,5,7,4,6,5,5,5,4,5,5,5,6,5,6,5,5,6,6,5,4,6,5,5,5,6,4,5,5,6,3,4,6,4,6,4,6,5,5,5,6,7,7,5,6,6,5,7,2,5,5,4,6,5,5,5,6,6,6,5,6,6,5,5,5,6,5,5,6,6,6,6,5,5,5,5,5,5,5,5,6,6,4,4,5,5,6,6,5,7,5,5,4,4,5,5,5,6,5,5,6,5,7,4,5,4,6,5,5,6,6,5,5,4,4,5,5,3,5,5
agent optimized - don't count SWAPS,2,4,5,3,4,2,6,4,5,2,4,5,4,4,3,4,3,2,4,5,4,1,3,3,3,5,3,4,5,4,3,3,3,3,4,4,3,3,4,3,5,4,4,4,4,3,4,5,4,5,5,2,4,5,3,4,4,4,4,4,3,3,2,4,4,4,5,4,3,5,4,4,3,5,4,4,3,4,3,3,4,2,4,6,4,4,5,4,4,3,4,4,3,3,4,4,3,5,4,6,2,4,4,2,2,6,5,4,4,1,5,3,4,1,3,4,0,3,4,5,5,4,4,4,5,4,3,4,3,6,2,6,5,2,4,5,4,3,3,2,5,3,4,4,3,4,3,3,4,4,6,4,3,4,4,4,3,3,4,4,3,5,4,3,4,4,3,4,3,5,4,3,4,5,3,4,4,4,3,4,4,4,5,4,5,5,4,4,4,4,5,5,4,3,3,4,3,4,3,5,3,4,4,3,5,3,2,3,4,3,3,4,0,4,2,3,6,4,5,3,3,2,5,3,3,6,3,5,4,3,4,3,4,4,3,3,3,4,4,4,5,3,3,4,5,4,4,3,5,3,5,4,3,3,6,4,3,4,2,5,2,4,3,5,4,4,4,5,3,4,3,4,2,5,4,4,4,5,4,3,5,5,5,4,4,5,5,4,4,5,5,4,4,4,4,6,3,3,4,3,3,5,4,4,4,5,5,4,3,3,4,2,2,3,4,3,4,4,2,4,4,3,2,4,2,2,3,4,4,4,3,3,4,3,3,4,2,5,4,3,6,2,3,4,3,4,3,5,4,3,6,5,6,4,5,3,4,5,1,6,5,4,4,2,3,5,3,4,4,3,6,2,3,3,3,4,3,4,3,5,4,4,5,4,4,4,2,2,3,4,4,4,4,4,5,2,3,4,4,3,4,5,3,5,4,4,5,5,5,4,4,4,3,5,3,3,3,5,4,4,3,3,5,3,3,6,2,5,4,5,4,5,4,5,4,3,4,5,3,6,5,4,3,5,4,3,3,3,5,3,4,4,4,2,5,3,4,3,5,6,4,2,4,4,4,5,3,4,5,6,5,3,5,3,4,3,4,5,4,2,2,6,3,5,3,2,5,4,4,6,4,2,4,4,5,5,4,4,3,5,3,3,4,5,4,4,2,5,4,5,4,2,5,4,4,3,4,3,6,4,3,4,3,3,3,4,3,3,5,4,4,3,4,2,5,4,7,4,5,4,3,3,5,4,3,4,4,3,2,4,4,5,5,5,4,4,6,4,4,5,2,2,2,4,4,5,4,4,3,3,2,5,4,5,2,4,2,3,4,4,5,4,3,3,4,4,4,4,5,2,4,3,4,4,1,3,6,5,4,3,5,6,2,3,3,4,3,4,3,4,3,4,5,5,4,3,4,3,4,4,4,4,1,5,4,4,5,4,3,4,4,4,4,4,4,2,4,4,4,4,3,3,3,4,4,3,3,3,3,3,3,5,3,4,4,4,4,3,4,3,4,5,3,3,7,3,4,4,4,4,3,3,5,3,5,4,5,4,3,3,5,1,4,4,3,4,4,4,3,3,3,4,4,2,5,5,3,4,4,3,3,4,3,4,4,5,2,3,3,3,3,3,2,3,3,3,4,5,4,4,2,3,4,2,5,4,3,3,4,3,4,3,4,3,2,4,4,4,3,5,3,4,4,3,3,4,4,4,3,3,4,4,4,3,3,4,4,4,4,5,5,3,3,3,4,3,1,4,4,5,4,5,4,5,1,5,4,4,5,3,4,5,3,3,4,3,3,5,3,3,2,3,5,4,4,5,3,3,5,3,4,4,3,4,3,4,3,4,4,2,3,3,3,3,4,4,4,4,4,4,3,4,4,3,3,2,4,3,4,5,6,5,3,4,4,4,3,3,3,3,5,4,3,2,4,2,5,3,4,4,3,3,3,4,6,3,2,5,4,6,3,4,3,4,4,6,5,3,5,4,5,5,6,4,2,3,3,3,4,4,4,3,4,4,4,3,4,5,3,3,3,3,4,5,5,2,5,4,5,4,4,4,5,3,3,4,4,4,4,4,3,3,4,3,3,4,4,3,4,3,4,4,6,5,4,5,4,5,2,5,4,3,4,4,3,3,4,5,5,3,4,3,3,3,4,5,3,3,4,4,5,4,4,4,4,3,4,3,4,4,4,5,4,4,3,4,4,5,4,6,3,4,2,1,4,4,3,4,3,4,5,5,5,1,5,3,4,3,3,4,5,4,4,3,3,3,4,3,3,4
brute force optimum,2,4,4,3,4,2,5,4,4,2,4,4,3,4,3,4,3,2,4,4,4,1,2,3,3,4,3,4,4,4,3,3,3,3,3,4,3,3,4,3,5,4,4,4,3,3,4,4,4,4,4,2,4,4,2,4,4,3,4,3,3,3,2,4,4,4,5,4,3,4,3,4,3,4,3,4,3,4,3,3,3,2,4,4,3,3,4,3,3,3,3,3,3,3,4,3,2,5,3,5,2,3,4,2,2,5,4,4,3,1,4,3,4,1,3,4,2,2,4,4,4,3,3,4,5,4,3,4,3,4,2,5,5,2,4,5,4,3,3,2,5,3,3,4,3,4,3,3,4,3,4,4,3,4,4,4,3,3,4,4,3,5,4,3,4,3,3,4,3,4,4,3,4,5,3,4,4,3,3,3,3,3,4,3,5,4,3,4,3,3,4,4,4,3,3,4,3,4,3,4,3,4,4,3,4,3,2,3,3,3,3,4,2,3,2,3,5,3,3,3,3,2,4,3,3,5,3,4,4,3,4,3,4,3,3,3,3,3,4,3,4,3,3,4,4,3,4,3,5,3,4,4,3,3,5,3,3,4,2,5,2,4,3,5,4,3,3,4,3,4,3,4,2,4,4,3,4,4,4,3,4,4,4,4,3,5,4,3,3,4,4,4,3,4,4,5,3,3,3,3,3,5,3,4,4,4,4,4,3,3,4,2,2,3,4,3,4,4,2,4,4,3,2,4,2,2,3,4,3,4,3,3,4,3,3,3,2,4,3,3,5,2,3,4,3,4,3,4,3,3,4,4,6,3,5,3,4,5,1,5,4,3,3,2,3,4,3,4,4,3,5,2,3,3,3,3,3,3,3,5,4,3,4,3,3,4,2,2,3,4,4,4,4,4,5,2,3,4,4,2,4,4,3,4,3,4,4,5,4,4,4,4,3,4,3,3,3,5,4,4,3,3,4,2,3,4,2,4,4,4,4,4,4,5,3,3,3,4,3,4,4,4,3,5,4,3,3,3,4,3,4,4,3,2,5,3,4,3,5,5,4,2,3,3,4,4,3,4,4,5,4,3,5,3,3,3,4,5,4,2,2,5,3,4,3,2,4,4,4,5,3,2,4,4,4,4,4,4,3,4,3,3,4,4,4,4,2,4,3,4,4,2,4,3,3,3,3,3,5,4,3,4,3,3,3,4,3,3,4,4,4,3,3,2,4,4,5,4,4,4,3,3,4,4,3,3,4,3,2,4,4,5,5,4,4,3,5,3,3,4,2,2,2,4,3,4,3,3,3,3,2,4,4,5,2,3,2,3,3,4,4,3,3,2,3,4,4,3,5,2,3,3,3,4,1,3,4,4,4,3,4,5,2,2,3,3,3,3,3,4,3,4,4,4,4,3,4,3,4,4,3,4,1,4,4,3,5,4,3,4,4,3,4,3,4,2,4,4,4,3,3,3,3,4,3,3,3,3,3,3,3,4,3,4,4,3,4,3,4,3,4,4,3,3,6,3,4,4,4,4,3,3,5,3,4,3,5,4,2,2,5,1,4,4,3,4,3,4,3,3,3,3,4,2,4,5,3,3,4,3,2,3,3,3,3,4,2,3,3,3,3,3,2,3,3,3,4,4,3,4,2,3,3,2,4,4,3,3,3,3,4,3,4,3,2,4,3,4,2,5,2,4,4,3,3,3,4,3,3,3,3,4,4,3,3,4,4,3,4,5,5,3,3,3,4,2,1,4,4,5,4,5,4,4,1,4,4,3,4,3,3,5,3,3,4,2,3,5,3,3,2,3,5,4,4,5,3,3,5,3,4,3,3,4,3,4,3,4,3,2,3,3,3,3,4,3,3,4,4,4,3,4,3,3,3,2,3,2,4,4,4,5,3,3,3,4,3,3,3,3,4,3,3,2,4,2,4,3,4,4,3,2,3,4,5,3,2,4,4,5,3,4,3,4,4,5,4,3,4,4,4,5,4,4,2,3,3,3,4,4,4,3,4,4,4,3,4,4,3,3,3,3,3,5,5,2,4,4,4,4,4,3,5,3,2,3,4,4,4,3,3,3,4,3,3,4,3,3,4,3,4,4,5,4,3,5,3,4,2,4,4,2,4,4,3,3,3,4,4,2,4,3,3,3,3,4,3,3,4,4,4,3,4,4,3,3,4,3,4,3,4,4,4,3,3,4,4,5,3,4,3,3,1,1,4,3,3,4,3,4,4,4,5,1,4,3,3,3,3,3,5,3,4,3,3,3,4,3,3,4
agent_levels,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4


==> figures/rules.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rules.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34313725)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/rules.pdf}}%
    \put(0.13256303,0.3227591){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(f)\quad \text{spider fusion} $\end{tabular}}}}%
    \put(0.13294624,0.18802634){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(uf)\quad \text{spider un-fusion} $\end{tabular}}}}%
    \put(0.54912287,0.32290024){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(c)\quad \text{color change} $\end{tabular}}}}%
    \put(0.5492863,0.18786867){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(b)\quad \text{bialgebra} $\end{tabular}}}}%
    \put(0.13207381,0.09315786){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(\pi)\quad \pi\text{-commute}$\end{tabular}}}}%
    \put(0.54876183,0.09315784){\color[rgb]{0,0.00392157,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(e)\quad \text{Euler} $\end{tabular}}}}%
  \end{picture}%
\endgroup%

